Conditioning and backward errors for nonlinear eigenvalue problems with eigenvector nonlinearities

We consider eigenvalue condition numbers and backward errors for a class of symmetric nonlinear eigenvalue problems with eigenvector nonlinearities. For both of these quantities, we derive explicit and computable expressions that can be evaluated with little computational effort for a given eigenpair, assuming the matrix perturbations are measured by the spectral or Frobenius norm. We also show how symmetric perturbations can be exploited in the analysis. By means of two numerical experiments we demonstrate that problems incorporating eigenvector nonlinearities potentially need to be treated with additional care, when compared to the linear or eigenvalue-nonlinear theory.

==> data/test_condition_bifurcation1.csv <==
a,b,c
-5.0,1.7975634077547675,11.310102289655413
-4.99,1.797132245405651,11.313381087487082
-4.98,1.796697999424475,11.316715299133122
-4.97,1.7962606524295066,11.320105311874217
-4.96,1.7958201869213517,11.323551516395556
-4.95,1.7953765852818135,11.327054306827165
-4.94,1.7949298297729726,11.330614080783517
-4.93,1.7944799025360907,11.33423123940487
-4.92,1.794026785590544,11.33790618739883
-4.91,1.7935704608327974,11.341639333082513
-4.9,1.793110910035296,11.345431088425768
-4.89,1.7926481148453957,11.349281869094668
-4.88,1.7921820567842202,11.353192094496231
-4.87,1.791712717245626,11.357162187823164
-4.86,1.7912400774949846,11.361192576100345
-4.85,1.7907641186681003,11.365283690231143
-4.84,1.7902848217700524,11.369435965044959
-4.83,1.7898021676739906,11.373649839345845
-4.82,1.7893161371200046,11.377925755961222
-4.81,1.7888267107139122,11.382264161791955
-4.8,1.7883338689260424,11.386665507863475
-4.79,1.7878375920900247,11.391130249376898
-4.78,1.787337860401564,11.39565884576202
-4.77,1.786834653917167,11.400251760730663
-4.76,1.786327952552918,11.404909462330965
-4.75,1.7858177360831633,11.409632423002826
-4.74,1.7853039841392426,11.414421119634117
-4.73,1.7847866762081774,11.419276033617974
-4.72,1.7842657916313345,11.424197650911097
-4.71,1.7837413096030956,11.42918646209301
-4.7,1.7832132091695339,11.43424296242619
-4.69,1.7826814692269888,11.43936765191778
-4.68,1.7821460685207264,11.444561035381735
-4.67,1.7816069856434937,11.44982362250268
-4.66,1.7810641990341738,11.455155927900087
-4.65,1.7805176869762531,11.460558471194735
-4.64,1.7799674275964448,11.466031777075203
-4.63,1.7794133988631533,11.471576375366444
-4.62,1.7788555785850784,11.477192801098738
-4.61,1.7782939444096106,11.482881594578696
-4.6,1.7777284738213488,11.488643301461126
-4.59,1.7771591441405985,11.4944784728219
-4.58,1.7765859325217208,11.500387665233024
-4.57,1.7760088159516225,11.506371440838072
-4.56,1.7754277712481297,11.512430367429562
-4.55,1.7748427750583806,11.51856501852751
-4.54,1.7742538038571765,11.524775973459587
-4.53,1.773660833945294,11.531063817442744
-4.52,1.7730638414478663,11.537429141665928
-4.51,1.7724628023126467,11.543872543374658
-4.5,1.7718576923082638,11.55039462595739
-4.49,1.7712484870225134,11.556995999032862
-4.48,1.7706351618605822,11.56367727853941
-4.47,1.7700176920432669,11.57043908682583
-4.46,1.7693960526051289,11.577282052744199
-4.45,1.7687702183927232,11.584206811743693
-4.44,1.7681401640626555,11.591214005967261
-4.43,1.7675058640797894,11.598304284348837
-4.42,1.766867292715286,11.605478302713301
-4.41,1.7662244240446865,11.61273672387797
-4.4,1.765577231945982,11.620080217755822
-4.39,1.7649256900975945,11.627509461460999
-4.38,1.764269771976412,11.635025139415983
-4.37,1.7636094508557307,11.642627943460996
-4.36,1.7629446998031848,11.650318572965512
-4.35,1.7622754916787289,11.658097734941245
-4.34,1.7616017991324366,11.665966144158473
-4.33,1.760923594602447,11.673924523263166
-4.32,1.7602408503127354,11.681973602897523
-4.31,1.759553538270922,11.690114121822306
-4.3,1.758861630266107,11.698346827041009
-4.29,1.7581650978665415,11.706672473927481
-4.28,1.7574639124173885,11.715091826355152
-4.27,1.7567580450383715,11.723605656829067
-4.26,1.7560474666215027,11.732214746620112
-4.25,1.7553321478285764,11.740919885902809
-4.24,1.7546120590888976,11.749721873894188
-4.23,1.753887170596743,11.758621518996888
-4.22,1.7531574523089388,11.767619638943986
-4.21,1.752422873942295,11.776717060947453
-4.2,1.751683404971128,11.785914621848512
-4.19,1.75093901462465,11.795213168271818
-4.18,1.750189671884295,11.804613556782718
-4.17,1.7494353454811993,11.814116654046236
-4.16,1.7486760038933782,11.823723336991169
-4.15,1.7479116153430814,11.833434492975803
-4.14,1.7471421477939906,11.843251019957812
-4.13,1.7463675689484635,11.853173826666843
-4.12,1.7455878462446113,11.863203832781494
-4.11,1.744802946853501,11.873341969108616
-4.1,1.7440128376761577,11.883589177767336
-4.09,1.743217485340671,11.893946412375689
-4.08,1.7424168561991031,11.904414638242105
-4.07,1.7416109163245292,11.914994832559612
-4.06,1.7407996315078522,11.92568798460505
-4.05,1.739982967254725,11.936495095941325
-4.04,1.7391608887823604,11.947417180624312
-4.03,1.7383333610162428,11.958455265414248
-4.02,1.737500348586921,11.969610389990457
-4.01,1.7366618158266214,11.980883607171517
-4.0,1.7358177267659252,11.992275983139121
-3.99,1.7349680451302791,12.003788597667135
-3.98,1.7341127343365632,12.015422544355152
-3.97,1.7332517574895385,12.02717893086673
-3.96,1.732385077378296,12.039058879172492
-3.95,1.7315126564725574,12.051063525798998
-3.94,1.730634456919051,12.063194022081726
-3.93,1.7297504405377144,12.075451534424442
-3.92,1.7288605688179073,12.087837244562817
-3.91,1.7279648029145693,12.100352349834939
-3.9,1.7270631036442452,12.112998063456462
-3.89,1.726155431481158,12.125775614801855
-3.88,1.725241746553136,12.138686249692
-3.87,1.724322008637483,12.151731230687671
-3.86,1.7233961771568782,12.164911837388859
-3.85,1.7224642111750341,12.178229366741583
-3.84,1.7215260693925023,12.191685133349997
-3.83,1.720581710142229,12.205280469796225
-3.82,1.719631091385146,12.219016726966823
-3.81,1.7186741707056252,12.232895274386195
-3.8,1.7177109053069364,12.246917500558029
-3.79,1.7167412520065766,12.261084813311282
-3.78,1.715765167231516,12.275398640160018
-3.77,1.7147826070134171,12.28986042866344
-3.76,1.7137935269837408,12.30447164679992
-3.75,1.712797882368739,12.31923378334638
-3.74,1.7117956279844808,12.334148348266604
-3.73,1.710786718231649,12.349216873109246
-3.72,1.7097711070903647,12.364440911413363
-3.71,1.7087487481148724,12.379822039123958
-3.7,1.7077195944281167,12.395361855017038
-3.69,1.7066835987163285,12.411061981133455
-3.68,1.7056407132233726,12.42692406322376
-3.67,1.7045908897451243,12.442949771202441
-3.66,1.7035340796236889,12.459140799612808
-3.65,1.7024702337415245,12.475498868103006
-3.64,1.7013993025155045,12.492025721912222
-3.63,1.7003212358908177,12.50872313236928
-3.62,1.6992359833348056,12.525592897401932
-3.61,1.6981434938306728,12.542636842058716
-3.6,1.6970437158711087,12.559856819042775
-3.59,1.695936597451782,12.577254709258412
-3.58,1.6948220860646843,12.594832422370896
-3.57,1.6937001286914353,12.612591897379158
-3.56,1.692570671796421,12.63053510320232
-3.55,1.6914336613197771,12.64866403928096
-3.54,1.690289042670306,12.666980736192023
-3.53,1.6891367607182446,12.685487256279105
-3.52,1.6879767597878796,12.704185694298475
-3.51,1.6868089836500724,12.723078178079561
-3.5,1.6856333755145563,12.742166869204294
-3.49,1.6844498780222232,12.761453963699946
-3.48,1.6832584332371652,12.780941692751957
-3.47,1.6820589826385737,12.800632323433039
-3.46,1.6808514671125736,12.820528159450859
-3.45,1.6796358269437544,12.840631541915213
-3.44,1.678412001806711,12.860944850123452
-3.43,1.6771799307572655,12.881470502366719
-3.42,1.6759395522236549,12.902210956756894
-3.41,1.6746908039974293,12.923168712074059
-3.4,1.6734336232242708,12.944346308636362
-3.39,1.6721679463945804,12.965746329191717
-3.38,1.6708937093338512,12.987371399834911
-3.37,1.6696108471929818,13.009224190945066
-3.36,1.6683192944382081,13.031307418151195
-3.35,1.6670189848410022,13.053623843321102
-3.34,1.665709851467659,13.076176275577923
-3.33,1.6643918266687296,13.098967572342861
-3.32,1.6630648420682246,13.122000640405313
-3.31,1.6617288285525424,13.145278437028491
-3.3,1.6603837162593402,13.168803971067865
-3.29,1.6590294345659167,13.19258030414324
-3.28,1.657665912077563,13.216610551825555
-3.27,1.6562930766156165,13.240897884862934
-3.26,1.6549108552051863,13.265445530440477
-3.25,1.653519174062696,13.290256773474216
-3.24,1.652117958583182,13.315334957941486
-3.23,1.6507071333272052,13.340683488248926
-3.22,1.6492866220076008,13.36630583064006
-3.21,1.6478563474758794,13.392205514640144
-3.2,1.6464162317083209,13.418386134545752
-3.19,1.6449661957918227,13.44485135095503
-3.18,1.6435061599093357,13.47160489234299
-3.17,1.642036043325096,13.498650556682376
-3.16,1.6405557643694135,13.525992213111998
-3.15,1.6390652404231605,13.553633803654652
-3.14,1.6375643879019641,13.5815793449845
-3.13,1.6360531222399033,13.609832930248787
-3.12,1.6345313578729836,13.638398730942974
-3.11,1.6329990082221018,13.66728099884234
-3.1,1.6314559856756687,13.69648406799273
-3.09,1.629902201571837,13.726012356761242
-3.08,1.6283375661802557,13.755870369950218
-3.07,1.626761988683451,13.78606270097597
-3.06,1.6251753771576722,13.816594034115838
-3.05,1.623577638553402,13.847469146824164
-3.04,1.621968678675234,13.878692912122252
-3.03,1.6203484021614012,13.910270301062772
-3.02,1.6187167124626936,13.94220638527314
-3.01,1.6170735118208752,13.97450633958005
-3.0,1.615418701246628,14.007175444717973
-2.99,1.613752180496825,14.040219090126264
-2.98,1.6120738480512748,14.073642776836696
-2.97,1.6103836010889143,14.107452120455868
-2.96,1.6086813354632905,14.14165285424639
-2.95,1.6069669456774804,14.176250832309647
-2.94,1.6052403248583011,14.211252032875962
-2.93,1.6035013647298606,14.246662561704804
-2.92,1.601749955586404,14.282488655600043
-2.91,1.5999859862643844,14.318736686046135
-2.9,1.5982093441138454,14.355413162968182
-2.89,1.596419914968963,14.392524738621793
-2.88,1.594617583117785,14.430078211619962
-2.87,1.592802231271153,14.468080531097053
-2.86,1.590973740530703,14.506538801027437
-2.85,1.5891319903560304,14.54546028468769
-2.84,1.5872768585308472,14.58485240928605
-2.83,1.5854082211281673,14.62472277075607
-2.82,1.5835259524745937,14.665079138721678
-2.81,1.581629925113369,14.705929461650223
-2.8,1.57972000976652,14.747281872188001
-2.79,1.577796075295753,14.789144692697665
-2.78,1.5758579886621977,14.831526441002246
-2.77,1.5739056148849953,14.874435836343721
-2.76,1.571938816998522,14.917881805568909
-2.75,1.5699574560083835,14.961873489550896
-2.74,1.567961390845952,15.006420249857877
-2.73,1.5659504783215503,15.05153167568
-2.72,1.5639245730761244,15.097217591027517
-2.71,1.5618835275313059,15.143488062212175
-2.7,1.5598271918380215,15.190353405624677
-2.69,1.5577554138232426,15.23782419582417
-2.68,1.5556680389350834,15.285911273953765
-2.67,1.553564910186138,15.334625756496054
-2.66,1.5514458680946943,15.383979044390646
-2.65,1.549310750624254,15.433982832524347
-2.64,1.5471593931207495,15.484649119619027
-2.63,1.5449916282477167,15.535990218532259
-2.62,1.5428072859191664,15.588018766997063
-2.61,1.5406061932301252,15.640747738815316
-2.6,1.5383881743846548,15.694190455536722
-2.59,1.5361530506213992,15.748360598641524
-2.58,1.5339006401363018,15.803272222258464
-2.57,1.5316307580025414,15.858939766444072
-2.56,1.5293432160876292,15.915378071050363
-2.55,1.527037822967227,15.972602390219135
-2.54,1.5247143838358193,16.030628407529615
-2.53,1.5223727004139878,16.08947225184173
-2.52,1.520012570852091,16.149150513867266
-2.51,1.5176337896302077,16.209680263514215
-2.5,1.5152361474541516,16.271079068045072
-2.49,1.5128194311473921,16.33336501109527
-2.48,1.5103834235385452,16.396556712600688
-2.47,1.507927903344441,16.460673349702244
-2.46,1.505452645048317,16.525734678627657
-2.45,1.5029574187729924,16.591761057708684
-2.44,1.5004419901487058,16.65877347149669
-2.43,1.4979061201754313,16.72679355610805
-2.42,1.4953495650792499,16.795843625848672
-2.41,1.4927720761625658,16.865946701202127
-2.4,1.4901733996477413,16.93712653826346
-2.39,1.4875532765138275,17.0094076597103
-2.38,1.4849114423260141,17.082815387406814
-2.37,1.482247627057421,17.15737587674395
-2.36,1.479561554902669,17.233116152828952
-2.35,1.4768529440829408,17.31006414864245
-2.34,1.4741215066418063,17.388248745293993
-2.33,1.4713669482315572,17.467699814511874
-2.32,1.4685889678892379,17.54844826351966
-2.31,1.4657872578018707,17.630526082460825
-2.3,1.4629615030602101,17.71396639454125
-2.29,1.4601113814003404,17.798803509083974
-2.28,1.4572365629323103,17.88507297769582
-2.27,1.4543367098549973,17.972811653763515
-2.26,1.4514114761565085,18.062057755521806
-2.25,1.44846050729884,18.152850932949065
-2.24,1.4454834398861414,18.245232338770084
-2.23,1.4424799013153597,18.339244703871863
-2.22,1.4394495094079913,18.43493241744993
-2.21,1.436391872021886,18.53234161226957
-2.2,1.433306586641711,18.631520255401927
-2.19,1.430193239946417,18.732518244881536
-2.18,1.4270514073524136,18.835387512738226
-2.17,1.4238806525306134,18.9401821349131
-2.16,1.4206805268953608,19.0469584486126
-2.15,1.4174505690636348,19.15577517769941
-2.14,1.4141903042818595,19.266693566791762
-2.13,1.41089924381837,19.37977752478824
-2.12,1.4075768843188272,19.495093778620088
-2.11,1.4042227071217108,19.612712038106178
-2.1,1.4008361775310902,19.732705172870876
-2.09,1.3974167440430698,19.855149402388793
-2.08,1.3939638375226853,19.980124500325594
-2.07,1.3904768703269712,20.10771401446364
-2.06,1.3869552353701422,20.2380055036489
-2.05,1.3833983051260688,20.371090793323063
-2.04,1.3798054305629954,20.50706625141956
-2.03,1.3761759400047742,20.646033086544076
-2.02,1.3725091379124037,20.788097670621354
-2.01,1.3688043035791904,20.933371888409255
-2.0,1.3650606897318713,21.08197351656581
-1.99,1.3612775210295276,21.234026635280443
-1.98,1.3574539924510638,21.389662075821672
-1.97,1.3535892675612218,21.54901790775246
-1.96,1.3496824766440074,21.71223997006983
-1.95,1.3457327146908542,21.879482450987034
-1.94,1.341739039230179,22.050908521734222
-1.93,1.3377004679825806,22.226691030413186
-1.92,1.3336159763248812,22.40701326274508
-1.91,1.3294844945439297,22.592069777460907
-1.9,1.325304904858657,22.782067325132726
-1.89,1.3210760381868007,22.977225860473446
-1.88,1.3167966706293521,23.17777965950233
-1.87,1.3124655196425281,23.38397855471416
-1.86,1.3080812398635566,23.596089303135578
-1.85,1.3036424185517475,23.814397104548252
-1.84,1.2991475706014148,24.039207289709672
-1.83,1.2945951330777934,24.270847201434634
-1.82,1.2899834592194588,24.509668295109055
-1.81,1.2853108118439724,24.756048489463794
-1.8,1.2805753560835063,25.010394803514473
-1.79,1.2757751513670577,25.273146321697038
-1.78,1.2709081425532518,25.544777536429553
-1.77,1.2659721501030512,25.825802126101763
-1.76,1.2609648591644793,26.1167772369388
-1.75,1.2558838074210743,26.418308349942873
-1.74,1.250726371531174,26.731054829526606
-1.73,1.2454897519568633,27.055736269325063
-1.72,1.2401709559457217,27.39313977375934
-1.71,1.234766778387723,27.744128342539344
-1.7,1.2292737802183649,28.1096505605213
-1.69,1.2236882639782307,28.490751839460113
-1.68,1.218006246064162,28.888587513422813
-1.67,1.2122234251149957,29.304438159272085
-1.66,1.20633514586183,29.739727602096437
-1.65,1.200336357631022,30.196044178553777
-1.64,1.1942215665123783,30.675165976736306
-1.63,1.1879847799824284,31.179090960172548
-1.62,1.1816194424915154,31.710073131001995
-1.61,1.1751183601633148,32.27066621387477
-1.6,1.1684736122918307,32.86377677748076
-1.59,1.161676446718355,33.492729296483276
-1.58,1.1547171553792186,34.16134645410274
-1.57,1.147584925266792,34.87404908346791
-1.56,1.140267658639424,35.635981676493145
-1.55,1.132751754407671,36.4531715525309
-1.54,1.1250218400014593,37.332732882022285
-1.53,1.1170604393652368,38.28313128391629
-1.52,1.1088475575499201,39.31453142691415
-1.51,1.100360154911226,40.43926021748324
-1.5,1.0915714729758994,41.672433850103964
-1.49,1.082450157627499,43.032821836239954
-1.48,1.072959100085506,44.54406151548373
-1.47,1.0630538764878619,46.23640422023
-1.46,1.0526806025075106,48.14929158244079
-1.45,1.0417729112953484,50.335271992711384
-1.44,1.0302475740622326,52.86616630410226
-1.43,1.0179979366482643,55.8431860557193
-1.42,1.004883676082816,59.41439167062974
-1.41,0.990713996366579,63.80673676758244
-1.4,0.9752182691347999,69.38968051722608
-1.39,0.9579903359437028,76.81516703928729
-1.38,0.9383702095153666,87.37280617198883
-1.37,0.9151472713838398,104.10522499136525
-1.36,0.8855758154253991,136.87045171799156
-1.35,0.8391155690450761,262.0153516358086
-1.35,0.7278393789670564,271.63477349747893
-1.35,0.7278393789670564,2716.3477349747893


==> data/test_condition_bifurcation2.csv <==
a,b,c
-1.35,0.7278393789670564,2716.3477349747893
-1.35,0.7278393789670564,271.63477349747893
-1.36,0.6730629462266692,147.22712127602992
-1.37,0.635174015556723,115.23523330051248
-1.38,0.6036315720723785,99.3153721860901
-1.39,0.575689197293036,89.61300909365724
-1.4,0.5501355894722826,83.08944376742228
-1.41,0.5263101062730162,78.45948709124579
-1.42,0.5038059615619307,75.076188909541
-1.43,0.4823519258088364,72.57575248034087
-1.44,0.461756627535251,70.73767001448559
-1.45,0.4418791931495152,69.42124989600451
-1.46,0.42261244191174613,68.53374297564574
-1.47,0.40387264168937503,68.0130943553571
-1.48,0.38559294473554806,67.81808554850745
-1.49,0.367719007494777,67.92249425630628
-1.5,0.35020596778529844,68.31158829162389
-1.51,0.3330162986709493,68.98007156374078
-1.52,0.31611824731597027,69.93100940497547
-1.53,0.29948467525362865,71.1754869534392
-1.54,0.28309218087902926,72.73289359659823
-1.55,0.26692042464031956,74.63182710377967
-1.56,0.2509516025799598,76.91170185947851
-1.57,0.23517003028777497,79.62524918391324
-1.58,0.21956181027533883,82.84223937422412
-1.59,0.20411456324044638,86.65497214214876
-1.6,0.1888172088687022,91.18643888727804
-1.61,0.17365978547665686,96.6026772248651
-1.62,0.1586333004236143,103.13195456491394
-1.63,0.14372960512776511,111.09553430497877
-1.64,0.12894128992852802,120.9590074811456
-1.65,0.11426159508595249,133.42215411299057
-1.66,0.09968433499915705,149.58581546288585
-1.67,0.0852038333285329,171.28551776212922
-1.68,0.07081486717012385,201.82499880772272
-1.69,0.05651261879028867,247.80837444159414
-1.7,0.042292633710451354,324.6291473117091
-1.71,0.02815078415373243,478.37550130422443
-1.72,0.014083237041582942,938.3589257624702
-1.73,8.642586961333142e-5,150118.43448431313
-1.74,-0.013842974094457509,920.5324809219172
-1.75,-0.02770806775619142,451.8854334200017
-1.76,-0.04151175967330682,296.4806489221517
-1.77,-0.0552567713972052,219.01500584051772
-1.78,-0.06894565695552993,172.6616786093974
-1.79,-0.08258081671255794,141.84431579909187
-1.8,-0.09616450980937295,119.89548714540344
-1.81,-0.10969886535687817,103.48427333052004
-1.82,-0.12318589253035604,90.76135504578187
-1.83,-0.13662748969384358,80.61773978537249
-1.84,-0.15002545266534045,72.34804858334107
-1.85,-0.16338148221916413,65.48224742792748
-1.86,-0.17669719090938063,59.69507903041974
-1.87,-0.1899741092874977,54.75432747913166
-1.88,-0.20321369157848357,50.48978619794976
-1.89,-0.2164173208715305,46.77386793844975
-1.9,-0.22958631387494913,43.50906122430503
-1.91,-0.24272192527890477,40.61956977641642
-1.92,-0.2558253517646512,38.04559328014359
-1.93,-0.26889773569446024,35.739324706983574
-1.94,-0.2819401685126613,33.66209181088914
-1.95,-0.2949536938848071,31.782278619113494
-1.96,-0.30793931059915064,30.073789445574274
-1.97,-0.32089797525188324,28.51489713454569
-1.98,-0.33383060473556186,27.087367910356715
-1.99,-0.3467380785478945,25.7757883332626
-2.0,-0.35962124093655373,24.56704194204302
-2.01,-0.372480902893887,23.44989814513364
-2.02,-0.3853178440142077,22.41468625306542
-2.03,-0.39813281422506996,21.453034775680997
-2.04,-0.4109265354027306,20.557661238825137
-2.05,-0.4236997028812286,19.72220146266446
-2.06,-0.4364529868634644,18.941069925517137
-2.07,-0.44918703374197505,18.209344808635954
-2.08,-0.46190246733642715,17.603783962958328
-2.09,-0.4745998900541443,17.144778156705414
-2.1,-0.4872798839794637,16.711140363283814
-2.11,-0.4999430118973182,16.300857808321375
-2.12,-0.5125898182557183,15.91212469452539
-2.13,-0.5252208300717185,15.543316301079741
-2.14,-0.537836557784886,15.192966875648393
-2.15,-0.5504374960619467,14.859750686664654
-2.16,-0.5630241245560851,14.54246572124777
-2.17,-0.5755969086240694,14.24001960769039
-2.18,-0.5881563000040267,13.951417416335829
-2.19,-0.600702737456605,13.675751052880234
-2.2,-0.6132366473719288,13.41219000683236
-2.21,-0.6257584443447031,13.15997325740498
-2.22,-0.6382685317195008,12.918402171420558
-2.23,-0.6507673021081891,12.68683425427538
-2.24,-0.6632551378813326,12.464677636817285
-2.25,-0.6757324116352262,12.251386199017585
-2.26,-0.6881994866360726,12.046455246286163
-2.27,-0.7006567172428224,11.849417666748048
-2.28,-0.713104449309948,11.659840508232685
-2.29,-0.725543020571434,11.477321922478165
-2.3,-0.7379727610071355,11.3014884314245
-2.31,-0.7503939931925818,11.131992476698196
-2.32,-0.7628070326332393,10.968510218665127
-2.33,-0.7752121880841922,10.81073955591462
-2.34,-0.7876097618561236,10.658398339861689
-2.35,-0.800000050108358,10.511222762420985
-2.36,-0.8123833431298602,10.36896589750734
-2.37,-0.8247599256087995,10.231396379525528
-2.38,-0.8371300768914497,10.098297204084176
-2.39,-0.8494940712309674,9.969464637961245
-2.4,-0.8618521780267874,9.84470722689583
-2.41,-0.8742046620550545,9.723844891129529
-2.42,-0.8865517836907196,9.606708099786868
-2.43,-0.8988937991217811,9.493137116204526
-2.44,-0.9112309605561592,9.38298130720908
-2.45,-0.9235635164215944,9.27609851012151
-2.46,-0.9358917115590994,9.17235445194784
-2.47,-0.9482157874102599,9.071622215816989
-2.48,-0.9605359821988577,8.973781750252357
-2.49,-0.9728525311071291,8.87871941732651
-2.5,-0.9851656664470005,8.786327576184028
-2.51,-0.9974756178267026,8.696504198693114
-2.52,-1.009782612312973,8.609152514483002
-2.53,-1.0220868745892406,8.52418068269121
-2.54,-1.0343886271100435,8.441501488175312
-2.55,-1.0466880902519584,8.361032060078799
-2.56,-1.058985482461331,8.28269361087016
-2.57,-1.0712810203990255,8.20641119415093
-2.58,-1.0835749190824937,8.1321134796866
-2.59,-1.095867392025361,8.059732544261912
-2.6,-1.1081586513748025,7.989203677088485
-2.61,-1.1204489080469122,7.920465198609901
-2.62,-1.132738371860303,7.8534582916533076
-2.63,-1.1450272516681026,7.788126843970918
-2.64,-1.1573157554887132,7.724417301297191
-2.65,-1.169604090635313,7.662278530128022
-2.66,-1.1818924638444925,7.601661689491836
-2.67,-1.1941810814042015,7.542520111049098
-2.68,-1.2064701492811059,7.484809186911587
-2.69,-1.2187598732476972,7.428486264622982
-2.7,-1.2310504590092293,7.373510548791064
-2.71,-1.2433421123308062,7.319843008901692
-2.72,-1.2556350391647266,7.267446292884606
-2.73,-1.2679294457783217,7.216284646035951
-2.74,-1.280225538882529,7.166323834933048
-2.75,-1.2925235257613652,7.117531076008443
-2.76,-1.3048236144024776,7.069874968474369
-2.77,-1.3171260136291965,7.02332543131308
-2.78,-1.329430933233937,6.977853644075928
-2.79,-1.3417385841135836,6.933431991245348
-2.8,-1.3540491784067776,6.890034009941983
-2.81,-1.3663629296335844,6.847634340769547
-2.82,-1.3786800528375667,6.806208681611071
-2.83,-1.39100076473073,6.765733744200695
-2.84,-1.4033252838414567,6.726187213310878
-2.85,-1.4156538306657969,6.68754770840966
-2.86,-1.4279866278223605,6.649794747646964
-2.87,-1.4403239002111166,6.612908714049458
-2.88,-1.4526658751764607,6.576870823805608
-2.89,-1.4650127826748358,6.541663096536238
-2.9,-1.4773648554472447,6.507268327455425
-2.91,-1.4897223291971136,6.473670061318988
-2.92,-1.5020854427738008,6.440852568119852
-2.93,-1.5144544383621594,6.408800820390332
-2.94,-1.5268295616787009,6.377500472111543
-2.95,-1.5392110621746826,6.3469378391275555
-2.96,-1.5515991932466877,6.31709988102822
-2.97,-1.5639942124552022,6.287974184446907
-2.98,-1.5763963817517086,6.259548947734819
-2.99,-1.5888059677149626,6.23181296697387
-3.0,-1.6012232417969443,6.204755623299589
-3.01,-1.6136484805793263,6.178366871508801
-3.02,-1.6260819660409926,6.152637229932793
-3.03,-1.638523985837539,6.127557771563622
-3.04,-1.6509748335934218,6.103120116424961
-3.05,-1.663434809207779,6.079316425184901
-3.06,-1.6759042191747437,6.0561393940173245
-3.07,-1.6883833769193362,6.033582250717282
-3.08,-1.700872603150024,6.0116387520905485
-3.09,-1.713372226229044,5.990303182637765
-3.1,-1.7258825825619286,5.969570354564949
-3.11,-1.7384040170073605,5.9494356091540235
-3.12,-1.7509368833090826,5.9298948195428585
-3.13,-1.763481544551287,5.9109443949651626
-3.14,-1.7760383736392997,5.892581286514302
-3.15,-1.7886077538074392,5.874802994503354
-3.16,-1.801190079156033,5.857607577506078
-3.17,-1.8137857552199086,5.840993663173284
-3.18,-1.8263951995706842,5.824960460934075
-3.19,-1.8390188424555258,5.809507776706272
-3.2,-1.8516571274752869,5.794636029754127
-3.21,-1.8643105123050898,5.780346271852472
-3.22,-1.876979469460819,5.7666402089346205
-3.23,-1.8896644871153097,5.753520225424436
-3.24,-1.9023660699683111,5.740989411478036
-3.25,-1.9150847401747746,5.729051593389942
-3.26,-1.927821038336415,5.717711367449263
-3.27,-1.9405755245620822,5.706974137568383
-3.28,-1.9533487796029476,5.696846157049945
-3.29,-1.9661414060691742,5.687334574898672
-3.3,-1.9789540297354924,5.678447487147286
-3.31,-1.9917873009438485,5.670193993717589
-3.32,-2.0046418961122474,5.6625842614142075
-3.33,-2.017518519359813,5.655629593724354
-3.34,-2.0304179042594304,5.649342508193032
-3.35,-2.0433408157304433,5.64373682224639
-3.36,-2.05628805208551,5.638827748461318
-3.37,-2.069260447247285,5.63463200042054
-3.38,-2.0822588731526546,5.631167910460782
-3.39,-2.095284242364341,5.628455560813272
-3.4,-2.1083375109122637,5.626516929862981
-3.41,-2.1214196813899644,5.625376055520752
-3.42,-2.1345318063347745,5.625059218010743
-3.43,-2.147674991924132,5.625595144749511
-3.44,-2.1608504020251864,5.627015240428028
-3.45,-2.174059262639863,5.629353845924186
-3.46,-2.187302866793625,5.63264853029847
-3.47,-2.200582579923541,5.636940420860589
-3.48,-2.213899845829205,5.642274577187628
-3.49,-2.22725619326049,5.648700416046462
-3.5,-2.240653243227087,5.6562721954748
-3.51,-2.254092717129196,5.66504956785297
-3.52,-2.267576445824903,5.675098213735384
-3.53,-2.2811063797695033,5.68649057058018
-3.54,-2.2946846003859287,5.699306673443568
-3.55,-2.3083133328538246,5.713635128340384
-3.56,-2.3219949605397527,5.7295742435006405
-3.57,-2.335732041333241,5.747233349442718
-3.58,-2.349527326205573,5.7667343459441405
-3.59,-2.3633837803719606,5.788213523153642
-3.6,-2.3773046075177495,5.811823715704721
-3.61,-2.3912932776483116,5.837736863777409
-3.62,-2.4053535592474344,5.866147074579535
-3.63,-2.4194895565871257,5.897274303300904
-3.64,-2.4337057532339665,5.931368806419612
-3.65,-2.448007063056882,5.968716565310964
-3.66,-2.4623988903791036,6.009645938860137
-3.67,-2.4768872013592653,6.05453588647552
-3.68,-2.491478609272944,6.103826216829454
-3.69,-2.506180477150186,6.158030476568547
-3.7,-2.521001042287938,6.217752317918697
-3.71,-2.5359495686151567,6.283706506504976
-3.72,-2.551036534919808,6.356746200763667
-3.73,-2.5662738698181733,6.437898831827713
-3.74,-2.5816752484759764,6.5284139679584365
-3.75,-2.5972564721396467,6.62982817828771
-3.76,-2.6130359605849662,6.744054491283191
-3.77,-2.629035401443839,6.87350823687432
-3.78,-2.6452806221441603,7.02128808242454
-3.79,-2.6618027854483377,7.191443233455586
-3.8,-2.678640068617907,7.389379666297696
-3.81,-2.6958400890811705,7.6224994991870405
-3.82,-2.7134635270723413,7.901249485965258
-3.83,-2.7315897570953047,8.24092772539695
-3.84,-2.7503260438988746,8.664992714261547
-3.85,-2.769823520651491,9.211610251317861
-3.86,-2.790307291565746,9.947985362749854
-3.87,-2.8121397777159154,11.006429715451052
-3.88,-2.8359774944932403,12.696045041909732
-3.89,-2.863278812614279,15.995473863828241
-3.9,-2.899312709386808,27.764732975188032
-3.9,-2.9662733317222525,26.66802938683482
-3.9,-2.9662733317222525,2666.802938683482


==> data/test_condition_bifurcation3.csv <==
a,b,c
-3.9,-2.9662733317222525,2666.802938683482
-3.9,-2.9662733317222525,26.66802938683482
-3.89,-2.9843323501424686,14.946466047211578
-3.88,-2.993659806305268,11.692137353710633
-3.87,-2.99952463936586,10.045263510339282
-3.86,-3.0033851816449455,9.027410212051276
-3.85,-3.005897909895691,8.329659190502358
-3.84,-3.0074252063131657,7.8198609199025375
-3.83,-3.008192135990541,7.430954099578195
-3.82,-3.008349792737432,7.124900708835875
-3.81,-3.0080054017051,6.878356178754999
-3.8,-3.007238297561785,6.6761242733796635
-3.79,-3.0061091204684303,6.5078495594492
-3.78,-3.0046654475428154,6.366211999320138
-3.77,-3.002945415498931,6.245879573827906
-3.76,-3.0009801463147667,6.142869871205591
-3.75,-2.99879542639696,6.054144682182796
-3.74,-2.9964129021192103,5.9773435150023415
-3.73,-2.9938509517618703,5.91060318010867
-3.72,-2.9911253348384643,5.852432487676709
-3.71,-2.988249684543785,5.801623259868156
-3.7,-2.985235887284598,5.757185878467656
-3.69,-2.9820943794000123,5.718301781231006
-3.68,-2.97883438212998,5.68428789903852
-3.67,-2.975464089841267,5.654569655826627
-3.66,-2.9719908223914584,5.628660207495084
-3.65,-2.9684211496401205,5.606144292716106
-3.64,-2.9647609940849664,5.5866655380149295
-3.63,-2.961015716141822,5.5699163813375785
-3.62,-2.95719018552409,5.555630002566062
-3.61,-2.953288841392853,5.543573807968899
-3.6,-2.9493157433627277,5.533544129186504
-3.59,-2.945274615006061,5.525361879780914
-3.58,-2.941168881160495,5.5188689728817195
-3.57,-2.9370017000849593,5.513925348356939
-3.56,-2.9327759913069533,5.510406491571495
-3.55,-2.9284944598460383,5.508201351245885
-3.54,-2.924159617373139,5.507210583339611
-3.53,-2.919773800766246,5.507345062823227
-3.52,-2.915339188443282,5.508524616779381
-3.51,-2.910857814788866,5.5106769413173895
-3.5,-2.906331582939885,5.5137366718920635
-3.49,-2.901762276152115,5.517644582249339
-3.48,-2.8971515679356887,5.522346891696434
-3.47,-2.892501031118335,5.527794663935669
-3.46,-2.887812145971767,5.533943283785236
-3.45,-2.883086307516797,5.540752000038498
-3.44,-2.8783248321063515,5.548183525132121
-3.43,-2.8735289633715735,5.556203683435235
-3.42,-2.8686998776047745,5.564781101449867
-3.41,-2.863838688642952,5.573886934212862
-3.4,-2.858946452307355,5.583494623061603
-3.39,-2.854024170447351,5.593579680655881
-3.38,-2.8490727946308665,5.604119499747878
-3.37,-2.84409322951837,5.615093182701529
-3.36,-2.8390863359529366,5.626481389187157
-3.35,-2.834052933794964,5.638266199832605
-3.34,-2.8289938045269727,5.650430993922713
-3.33,-2.823909693650675,5.662960339488687
-3.32,-2.818801312896357,5.675839894352029
-3.31,-2.813669342262082,5.689056316874303
-3.3,-2.8085144318985416,5.702597185325889
-3.29,-2.8033372038535145,5.716450924913445
-3.28,-2.79813825368855,5.73060674164694
-3.27,-2.7929181519790425,5.745054562300626
-3.26,-2.787677445707929,5.759784979831478
-3.25,-2.7824166595619206,5.774789203687056
-3.24,-2.7771362971385902,5.790059014503515
-3.23,-2.771836842071639,5.805586722740184
-3.22,-2.7665187590809808,5.821365130877141
-3.21,-2.7611824949537525,5.837387498809574
-3.2,-2.75582847946169,5.853647512133887
-3.19,-2.75045712621979,5.870139253054763
-3.18,-2.745068833490879,5.886857173657245
-3.17,-2.739663984940093,5.903796071331447
-3.16,-2.734242950343082,5.920951066147947
-3.15,-2.7288060862513697,5.938317580005332
-3.14,-2.723353736617902,5.955891317398393
-3.13,-2.7178862333857907,5.973668247653577
-3.12,-2.7124038970427167,5.991644588512114
-3.11,-2.7069070371435395,6.009816790945799
-3.1,-2.7013959528031974,6.0281815250791055
-3.09,-2.6958709331620025,6.046735667163531
-3.08,-2.6903322578252076,6.0654762874773835
-3.07,-2.6847801972784735,6.084400639100364
-3.06,-2.679215013280925,6.103506147475561
-3.05,-2.673636959237211,6.122790400710668
-3.04,-2.6680462805499063,6.142251140547319
-3.03,-2.662443214953569,6.161886253951056
-3.02,-2.6568279928314946,6.1816937652724055
-3.01,-2.6512008375163885,6.20167182893968
-3.0,-2.6455619655758347,6.221818722633324
-2.99,-2.639911587083526,6.242132840915961
-2.98,-2.6342499058771183,6.262612689277094
-2.97,-2.6285771198034973,6.283256878565909
-2.96,-2.6228934209521992,6.304064119780231
-2.95,-2.6171989958776884,6.325033219192989
-2.94,-2.611494025811078,6.346163073777628
-2.93,-2.6057786868620303,6.367452666931177
-2.92,-2.600053150211193,6.38890106445812
-2.91,-2.594317582293911,6.410507410803383
-2.9,-2.588572144975521,6.432270925516346
-2.89,-2.582816995718814,6.45419089993125
-2.88,-2.5770522877440327,6.476266694048986
-2.87,-2.5712781701817766,6.498497733605176
-2.86,-2.565494788219293,6.520883507313755
-2.85,-2.5597022832403877,6.543423564274763
-2.84,-2.553900792959385,6.566117511537239
-2.83,-2.548090451549345,6.588965011798776
-2.82,-2.54227138976495,6.6119657812519605
-2.81,-2.5364437350602165,6.635119587541755
-2.8,-2.530607611701382,6.658426247851947
-2.79,-2.524763140875151,6.681885627098357
-2.78,-2.518910440792555,6.705497636225008
-2.77,-2.5130496267886415,6.729262230601358
-2.76,-2.5071808114181486,6.7531794085090455
-2.75,-2.5013041045474917,6.777249209714808
-2.74,-2.4954196134430067,6.80147171412741
-2.73,-2.4895274428558953,6.8258470405284335
-2.72,-2.4836276951038236,6.850375345377321
-2.71,-2.477720470149401,6.8750568216838595
-2.7,-2.471805865675733,6.899891697944825
-2.69,-2.4658839771590615,6.924880237142771
-2.68,-2.459954897938771,6.9500227358008315
-2.67,-2.45401871928473,6.975319523091454
-2.66,-2.448075530462236,7.000770960000361
-2.65,-2.4421254187945127,7.02637743853112
-2.64,-2.436168469723025,7.052139380971963
-2.63,-2.430204766865561,7.078057239178301
-2.62,-2.424234392072314,7.104131493930761
-2.61,-2.4182574254799163,7.130362654306825
-2.6,-2.4122739455636335,7.156751257101653
-2.59,-2.406284029187691,7.183297866281015
-2.58,-2.4002877516539103,7.210003072470196
-2.57,-2.3942851867486445,7.236867492470681
-2.56,-2.3882764067881124,7.263891768815226
-2.55,-2.3822614826622264,7.291076569344414
-2.54,-2.376240483876914,7.318422586814782
-2.53,-2.370213478595063,7.345930538533745
-2.52,-2.364180533676053,7.37360116603778
-2.51,-2.3581417147140793,7.401435234689433
-2.5,-2.352097086075121,7.429433533555745
-2.49,-2.346046710932782,7.457596874968767
-2.48,-2.339990651302941,7.485926094360896
-2.47,-2.333928968077297,7.5144220500211745
-2.46,-2.327861721055854,7.5430856228842735
-2.45,-2.3217889689783817,7.5719177163445
-2.44,-2.315710769554875,7.600919256081529
-2.43,-2.3096271794950525,7.630091189907912
-2.42,-2.303538254536979,7.659434487632635
-2.41,-2.297444049474758,7.68895014093994
-2.4,-2.2913446181854065,7.718639163285292
-2.39,-2.285240013654908,7.748502589804097
-2.38,-2.2791302880034428,7.778541477238214
-2.37,-2.2730154925099195,7.8087569038765325
-2.36,-2.266895677635713,7.839149969507119
-2.35,-2.2607708930477197,7.869721795382383
-2.34,-2.254641187640749,7.900473524200239
-2.33,-2.248506609559209,7.931406320115186
-2.32,-2.2423672062182125,7.96252136864964
-2.31,-2.236223024324025,7.993819876895972
-2.3,-2.230074109893942,8.025303073360197
-2.29,-2.2239205082755795,8.056972208093162
-2.28,-2.2177622641656414,8.088828552723768
-2.27,-2.211599421628115,8.120873400523468
-2.26,-2.2054320241119747,8.153108066472596
-2.25,-2.199260114468376,8.18553388734908
-2.24,-2.1930837349673746,8.218152221820883
-2.23,-2.1869029273141694,8.25096445054873
-2.22,-2.180717732664908,8.283971976300686
-2.21,-2.1745281916420454,8.317176224075297
-2.2,-2.1683343443492595,8.35057864123488
-2.19,-2.162136230386027,8.384180697649654
-2.18,-2.1559338888617074,8.417983885848935
-2.17,-2.1497273584093235,8.451989721188077
-2.16,-2.143516677198932,8.48619974200024
-2.15,-2.1373018829506245,8.520615509810726
-2.14,-2.131083012947234,8.555238609503256
-2.13,-2.1248601040466277,8.590070649518605
-2.12,-2.1186331926937485,8.625113262070627
-2.11,-2.1124023149322775,8.66036810336273
-2.1,-2.1061675064160186,8.695836853811473
-2.09,-2.0999288024199907,8.731521218282202
-2.08,-2.093686237851226,8.767422926335348
-2.07,-2.0874398472592564,8.803543732478484
-2.06,-2.081189664846382,8.839885416430372
-2.05,-2.074935724477632,8.876449783388605
-2.04,-2.068678059690484,8.913238664317257
-2.03,-2.0624167037043493,8.950253916230992
-2.02,-2.0561516894297944,8.987497422496116
-2.01,-2.049883049477521,9.024971093140314
-2.0,-2.0436108161671718,9.062676865168424
-1.99,-2.0373350215358257,9.100616702892442
-1.98,-2.031055697346372,9.138792598263825
-1.97,-2.0247728750956075,9.177206571227178
-1.96,-2.018486586022172,9.215860670063208
-1.95,-2.012196861114252,9.254756971771924
-1.94,-2.0059037311171304,9.293897582433491
-1.93,-1.999607226540509,9.333284637600759
-1.92,-1.9933073776656878,9.3729203026928
-1.91,-1.9870042145525415,9.41280677340069
-1.9,-1.9806977670463435,9.45294627610582
-1.89,-1.974388064784389,9.493341068304028
-1.88,-1.968075137202517,9.533993439042296
-1.87,-1.9617590135414051,9.57490570937104
-1.86,-1.9554397228527522,9.616080232799947
-1.85,-1.9491172940053154,9.657519395766682
-1.84,-1.9427917556907626,9.6992256181236
-1.83,-1.9364631364294356,9.741201353626803
-1.82,-1.9301314645759207,9.783449090440648
-1.81,-1.9237967683245345,9.82597135165749
-1.8,-1.9174590757146486,9.868770695824189
-1.79,-1.9111184146358813,9.911849717483728
-1.78,-1.904774812833198,9.955211047729087
-1.77,-1.8984282979118527,9.998857354771214
-1.76,-1.8920788973422504,10.042791344513583
-1.75,-1.8857266384646407,10.087015761152678
-1.74,-1.879371548493761,10.131533387778083
-1.73,-1.8730136545233154,10.176347047004743
-1.72,-1.8666529835304082,10.221459601565869
-1.71,-1.860289562379788,10.266873955040154
-1.7,-1.853923417828081,10.312593052438487
-1.69,-1.847554576527863,10.358619880920903
-1.68,-1.841183065031662,10.404957470483833
-1.67,-1.8348089097958524,10.451608894665053
-1.66,-1.828432137184487,10.498577271278393
-1.65,-1.8220527734729826,10.545865763147358
-1.64,-1.81567084485179,10.59347757886755
-1.63,-1.809286377429919,10.64141597358277
-1.62,-1.8028993972384004,10.689684249777413
-1.61,-1.7965099302336873,10.738285758088857
-1.6,-1.7901180023009398,10.787223898136414
-1.59,-1.7837236392572668,10.83650211937064
-1.58,-1.7773268668548639,10.886123921940008
-1.57,-1.770927710784091,10.936092857578839
-1.56,-1.7645261966764823,10.986412530516352
-1.55,-1.7581223501076775,11.03708659840099
-1.54,-1.7517161966002786,11.08811877325291
-1.53,-1.745307761626656,11.139512822433254
-1.52,-1.7388970706116735,11.191272569638736
-1.51,-1.7324841489353613,11.24340189591645
-1.5,-1.7260690219355084,11.295904740698692
-1.49,-1.719651714910215,11.348785102874986
-1.48,-1.7132322531203672,11.402047041871459
-1.47,-1.7068106617920635,11.455694678766111
-1.46,-1.700386966118987,11.509732197426274
-1.45,-1.693961191264701,11.564163845673425
-1.44,-1.687533362364909,11.618993936474117
-1.43,-1.681103504529654,11.674226849160348
-1.42,-1.6746716428454824,11.729867030675377
-1.41,-1.66823780237751,11.785918996851155
-1.4,-1.6618020081714973,11.842387333716456
-1.39,-1.6553642852558286,11.899276698833285
-1.38,-1.648924658643471,11.95659182266671
-1.37,-1.6424831533338662,12.014337509984127
-1.36,-1.6360397943147937,12.07251864129344
-1.35,-1.6295946065641798,12.131140174312925
-1.34,-1.6231476150518624,12.190207145468234
-1.33,-1.6166988447413133,12.249724671442538
-1.32,-1.6102483205913203,12.309697950745862
-1.31,-1.6037960675576282,12.370132265335473
-1.3,-1.5973421105945305,12.43103298227074
-1.29,-1.5908864746564304,12.492405555401652
-1.28,-1.5844291846993686,12.554255527113396
-1.27,-1.5779702656824963,12.61658853009474
-1.26,-1.5715097425695141,12.679410289181437
-1.25,-1.5650476403300992,12.742726623190878
-1.24,-1.5585839839412519,12.806543446864778
-1.23,-1.5521187983886562,12.870866772816946
-1.22,-1.5456521086679609,12.935702713544012
-1.21,-1.5391839397860652,13.001057483489028
-1.2,-1.532714316762338,13.066937401153282
-1.19,-1.5262432646298418,13.13334889125604
-1.18,-1.5197708084364723,13.200298486962215
-1.17,-1.5132969732461397,13.267792832156216
-1.16,-1.5068217841398397,13.335838683773702
-1.15,-1.500345266216755,13.404442914200974
-1.14,-1.4938674445952986,13.473612513726994
-1.13,-1.4873883444141378,13.543354593067276
-1.12,-1.4809079908331875,13.613676385944208
-1.11,-1.4744264090345742,13.684585251746187
-1.1,-1.4679436242235644,13.756088678236786
-1.09,-1.461459661629511,13.828194284363136
-1.08,-1.454974546506688,13.900909823112679
-1.07,-1.4484883041351975,13.974243184458388
-1.06,-1.442000959821778,14.048202398381092
-1.05,-1.4355125389006238,14.12279563796933
-1.04,-1.4290230667341681,14.198031222606655
-1.03,-1.4225325687138517,14.273917621237116
-1.02,-1.4160410702608552,14.35046345573304
-1.01,-1.4095485968268155,14.427677504336364
-1.0,-1.4030551738945336,14.505568705208535
-0.99,-1.3965608269786252,14.584146160074148
-0.98,-1.3900655816261844,14.663419137956632
-0.97,-1.3835694634174156,14.743397079030501
-0.96,-1.3770724979662372,14.82408959857183
-0.95,-1.3705747109208635,14.905506491012755
-0.94,-1.3640761279643756,14.987657734140205
-0.93,-1.3575767748152916,15.070553493369216
-0.92,-1.35107667722806,15.154204126160407
-0.91,-1.344575860993588,15.238620186585372
-0.9,-1.3380743519397427,15.323812429961315
-0.89,-1.331572175931797,15.40979181769234
-0.88,-1.325069358872918,15.496569522191287
-0.87,-1.3185659267045704,15.58415693197589
-0.86,-1.3120619054069598,15.672565656903057
-0.85,-1.3055573209994307,15.761807533558585
-0.84,-1.2990521995408435,15.851894630803944
-0.83,-1.2925465671299579,15.942839255487762
-0.82,-1.2860404499057685,16.034653958328537
-0.81,-1.2795338740478666,16.127351539970817
-0.8,-1.273026865776734,16.220945057221105
-0.79,-1.2665194513540732,16.31544782947759
-0.78,-1.2600116570830757,16.41087344534731
-0.77,-1.2535035093087254,16.50723576947243
-0.76,-1.2469950344180345,16.604548949560105
-0.75,-1.2404862588403123,16.702827423628733
-0.74,-1.233977209047376,16.80208592747615
-0.73,-1.2274679115537923,16.902339502402004
-0.72,-1.2209583929170573,17.003603503120377
-0.71,-1.2144486797378258,17.105893605977652
-0.7,-1.207938798660049,17.209225817399044
-0.69,-1.2014287763711649,17.313616482605546
-0.68,-1.1949186396022453,17.41908229461552
-0.67,-1.1884084151281316,17.525640303529684
-0.66,-1.1818981297675781,17.63330792611927
-0.65,-1.175387810383345,17.74210295572131
-0.64,-1.1688774838823182,17.852043572458676
-0.63,-1.1623671772155926,17.96314835379562
-0.62,-1.1558569173785551,18.07543628543948
-0.61,-1.1493467314109658,18.18892677260041
-0.6,-1.1428366463969852,18.30363965163483
-0.59,-1.136326689465251,18.41959520206803
-0.58,-1.1298168877888939,18.53681415904486
-0.57,-1.1233072685855707,18.655317726119122
-0.56,-1.1167978591174816,18.77512758866657
-0.55,-1.1102886866913515,18.896265927514776
-0.54,-1.1037797786584562,19.01875543322082
-0.53,-1.0972711624145806,19.142619320776085
-0.52,-1.0907628653999974,19.2678813448223
-0.51,-1.084254915099431,19.39456581543326
-0.5,-1.077747339042018,19.522697614407324
-0.49,-1.0712401648012382,19.652302212175304
-0.48,-1.0647334199948504,19.78340568529296
-0.47,-1.058227132284821,19.916034734570463
-0.46,-1.0517213293772458,20.05021670384471
-0.45,-1.045216039022247,20.18597959944894
-0.44,-1.0387112890138674,20.323352110383464
-0.43,-1.0322071071899743,20.462363629223127
-0.42,-1.0257035214321173,20.603044273825198
-0.41,-1.0192005596654201,20.7454249098013
-0.4,-1.012698249858437,20.889537173874952
-0.39,-1.006196620023001,21.035413498091373
-0.38,-0.9996956982140777,21.183087134956487
-0.37,-0.9931955125295919,21.332592183535354
-0.36,-0.9866960911102776,21.483963616552725
-0.35,-0.9801974621394806,21.63723730853285
-0.34,-0.9736996538429832,21.792450065050623
-0.33,-0.9672026944888007,21.94963965311895
-0.32,-0.9607066123870028,22.10884483276933
-0.31,-0.9542114358894656,22.270105389897058
-0.3,-0.947717193389701,22.43346217041156
-0.29,-0.941223913322598,22.598957115761046
-0.28,-0.9347316241642032,22.766633299897588
-0.27,-0.9282403544314936,22.936534967751637
-0.26,-0.921750132682112,23.1087075752707
-0.25,-0.915260987514125,23.283197831139958
-0.24,-0.9087729475657674,23.46005374020918
-0.23,-0.9022860415151713,23.639324648764184
-0.22,-0.8958002980800818,23.821061291693848
-0.21,-0.8893157460176045,24.005315841663236
-0.2,-0.8828324141238895,24.192141960400523
-0.19,-0.8763503312338606,24.3815948521834
-0.18,-0.8698695262209005,24.573731319656495
-0.17,-0.8633900279965521,24.768609822083583
-0.16,-0.8569118655102101,24.966290536173243
-0.15,-0.8504350677487876,25.166835419594065
-0.14,-0.8439596637364155,25.370308277347608
-0.13,-0.8374856825340772,25.576774831111916
-0.12,-0.8310131532393024,25.786302791735615
-0.11,-0.8245421049858078,25.99896193397197
-0.1,-0.8180725669431566,26.214824181274103
-0.09,-0.8116045683163926,26.43396367778579
-0.08,-0.8051381383456835,26.656456886233116
-0.07,-0.7986733063059553,26.882382673394535
-0.06,-0.7922101015065164,27.111822406501737
-0.05,-0.7857485532906794,27.344860053115447
-0.04,-0.7792886910353897,27.581582285817692
-0.03,-0.7728305441508124,27.822078592010165
-0.02,-0.7663741420799383,28.06644138910068
-0.01,-0.7599195142982059,28.314766145394568
0.0,-0.7534666903130817,28.567151507020423


==> data/test_condition_bifurcation4.csv <==
a,b,c
-5.0,3.8737529109026103,6.055938695378861
-4.99,3.8744477194991727,6.05533236018044
-4.98,3.8751439350741586,6.054738723655039
-4.97,3.875841561589301,6.054157840875249
-4.96,3.876540603019927,6.0535897667385905
-4.95,3.8772410633550347,6.053034555950224
-4.94,3.877942946597343,6.052492263039615
-4.93,3.878646256763334,6.051962942331444
-4.92,3.8793509978833014,6.051446647950904
-4.91,3.880057174001407,6.050943433814909
-4.9,3.880764789175761,6.050453353626386
-4.89,3.881473847478418,6.049976460867612
-4.88,3.8821843529954934,6.049512808794157
-4.87,3.882896309827173,6.0490624504286865
-4.86,3.8836097220878005,6.048625438554709
-4.85,3.884324593905868,6.0482018257101835
-4.84,3.8850409294241635,6.0477916641815375
-4.83,3.885758732799744,6.047395005997317
-4.82,3.8864780082040484,6.0470119029219545
-4.81,3.887198759822909,6.0466424064495765
-4.8,3.887920991856609,6.046286567797886
-4.79,3.8886447085200055,6.04594443790163
-4.78,3.8893699140424736,6.045616067407491
-4.77,3.890096612668055,6.045301506665997
-4.76,3.890824808655476,6.04500080572725
-4.75,3.891554506278195,6.04471401433394
-4.74,3.8922857098244705,6.0444411819153565
-4.73,3.8930184235974488,6.044182357581302
-4.72,3.893752651915129,6.04393759011621
-4.71,3.894488399110554,6.043706927972616
-4.7,3.8952256695317424,6.043490419266038
-4.69,3.8959644675418157,6.043288111768212
-4.68,3.896704797519037,6.043100052901522
-4.67,3.8974466638568717,6.042926289733052
-4.66,3.8981900709640414,6.042766868968646
-4.65,3.8989350232645794,6.04262183694732
-4.64,3.8996815251978973,6.042491239635217
-4.63,3.900429581218852,6.042375122620021
-4.62,3.9011791957977833,6.042273531105163
-4.61,3.90193037342056,6.042186509904418
-4.6,3.902683118588709,6.042114103436038
-4.59,3.9034374358193884,6.042056355717222
-4.58,3.9041933296455036,6.0420133103587625
-4.57,3.904950804615745,6.041985010559877
-4.56,3.905709865294657,6.041971499101907
-4.55,3.9064705162626905,6.0419728183441235
-4.54,3.907232762116269,6.041989010217764
-4.53,3.907996607467842,6.042020116220908
-4.52,3.9087620569459625,6.0420661774136155
-4.51,3.909529115195333,6.042127234412467
-4.5,3.910297786876872,6.042203327386136
-4.49,3.911068076667758,6.042294496049867
-4.48,3.9118399892615443,6.042400779660259
-4.47,3.912613529368144,6.042522217012319
-4.46,3.913388701713981,6.0426588464323165
-4.45,3.914165511041974,6.042810705774851
-4.44,3.914943962111615,6.042977832417598
-4.43,3.915724059699084,6.043160263257022
-4.42,3.916505808597264,6.043358034703637
-4.41,3.9172892136158053,6.04357118267815
-4.4,3.9180742795812082,6.043799742607007
-4.39,3.918861011336902,6.044043749417881
-4.38,3.919649413743238,6.0443032375364325
-4.37,3.9204394916776377,6.044578240881529
-4.36,3.921231250034623,6.0448687928615525
-4.35,3.922024693725856,6.045174926370933
-4.34,3.92281982768026,6.045496673785986
-4.33,3.9236166568440205,6.045834066961463
-4.32,3.9244151861806986,6.046187137227122
-4.31,3.9252154206712944,6.046555915384095
-4.3,3.926017365314283,6.046940431701664
-4.29,3.926821025125691,6.047340715914006
-4.28,3.9276264051391903,6.047756797216943
-4.27,3.928433510406125,6.048188704265062
-4.26,3.929242345995618,6.048636465168563
-4.25,3.930052916994593,6.049100107490558
-4.24,3.930865228507887,6.049579658244203
-4.23,3.931679285658295,6.050075143890342
-4.22,3.9324950935866143,6.050586590334336
-4.21,3.9333126574517725,6.05111402292426
-4.2,3.9341319824308587,6.0516574664482
-4.19,3.9349530737191634,6.052216945132213
-4.18,3.935775936530316,6.0527924826380275
-4.17,3.9366005760962794,6.053384102061079
-4.16,3.9374269976674974,6.053991825928558
-4.15,3.9382552065128995,6.054615676197811
-4.14,3.9390852079199883,6.055255674253897
-4.13,3.939917007194939,6.055911840909277
-4.12,3.9407506096626155,6.056584196401067
-4.11,3.941586020666718,6.057272760390188
-4.1,3.9424232455697417,6.057977551960165
-4.09,3.943262289753177,6.058698589615668
-4.08,3.9441031586174704,6.059435891281603
-4.07,3.9449458575821694,6.060189474302147
-4.06,3.9457903920859594,6.060959355439911
-4.05,3.9466367675867304,6.061745550875616
-4.04,3.947484989561692,6.062548076204439
-4.03,3.9483350635073875,6.063366946441922
-4.02,3.9491869949397915,6.064202176017016
-4.01,3.950040789394406,6.065053778774885
-4.0,3.950896452426312,6.065921767976162
-3.99,3.9517539896102205,6.066806156296848
-3.98,3.9526134065406016,6.06770695582804
-3.97,3.95347470883169,6.068624178076569
-3.96,3.9543379021176235,6.069557833964452
-3.95,3.955202992052467,6.070507933829554
-3.94,3.9560699843103446,6.071474487426242
-3.93,3.9569388845854303,6.072457503925451
-3.92,3.9578096985920896,6.073456991915657
-3.91,3.9586824320649585,6.0744729594023354
-3.9,3.959557090758968,6.075505413811032
-3.89,3.9604336804494586,6.076554361986938
-3.88,3.9613122069322384,6.077619810193651
-3.87,3.962192676023685,6.078701764119764
-3.86,3.963075093560771,6.07980022887466
-3.85,3.9639594654012162,6.080915208992041
-3.84,3.9648457974234628,6.082046708431679
-3.83,3.965734095526871,6.0831947305795415
-3.82,3.96662436563171,6.084359278251372
-3.81,3.967516613679243,6.085540353691077
-3.8,3.968410845631859,6.086737958575891
-3.79,3.9693070674730913,6.087952094015787
-3.78,3.9702052852077263,6.089182760556574
-3.77,3.971105504861866,6.090429958181231
-3.76,3.972007732483029,6.091693686312409
-3.75,3.972911974140228,6.09297394381409
-3.74,3.973818235924007,6.094270728994124
-3.73,3.974726523946561,6.095584039606403
-3.72,3.9756368443418277,6.096913872853141
-3.71,3.9765492032655345,6.098260225387348
-3.7,3.9774636068952667,6.0996230933154765
-3.69,3.978380061430602,6.101002472199672
-3.68,3.9792985730931423,6.102398357060742
-3.67,3.9802191481266167,6.103810742380604
-3.66,3.981141792796978,6.105239622105146
-3.65,3.982066513392419,6.106684989647222
-3.64,3.982993316223548,6.108146837889327
-3.63,3.983922207623385,6.109625159186619
-3.62,3.984853193947515,6.111119945369952
-3.61,3.9857862815741028,6.112631187749077
-3.6,3.986721476904039,6.1141588771155355
-3.59,3.9876587863609587,6.115703003746063
-3.58,3.988598216391398,6.117263557405674
-3.57,3.9895397734648013,6.118840527351069
-3.56,3.9904834640736593,6.120433902333962
-3.55,3.991429294733572,6.122043670604298
-3.54,3.99237727198333,6.123669819914081
-3.53,3.993327402385027,6.125312337520305
-3.52,3.9942796925240818,6.126971210188964
-3.51,3.995234149009373,6.128646424198435
-3.5,3.9961907784733497,6.130337965342904
-3.49,3.997149587572023,6.1320458189360565
-3.48,3.9981105829851455,6.133769969815727
-3.47,3.999073771416253,6.135510402345359
-3.46,4.000039159592747,6.137267100420027
-3.45,4.001006754265985,6.139040047469092
-3.44,4.001976562211394,6.140829226460093
-3.43,4.002948590228516,6.14263461990286
-3.42,4.003922845141105,6.1444562098529145
-3.41,4.004899333797252,6.146293977915796
-3.4,4.005878063069416,6.148147905250631
-3.39,4.006859039854546,6.150017972574323
-3.38,4.007842271074153,6.151904160164916
-3.37,4.008827763674407,6.153806447866492
-3.36,4.009815524626232,6.155724815092154
-3.35,4.010805560925372,6.157659240828553
-3.34,4.011797879592508,6.159609703639721
-3.33,4.012792487673306,6.161576181671198
-3.32,4.013789392238526,6.1635586526537125
-3.31,4.014788600384166,6.165557093907384
-3.3,4.015790119231434,6.167571482345853
-3.29,4.016793955926944,6.169601794480291
-3.28,4.017800117642773,6.171648006422899
-3.27,4.0188086115765005,6.173710093891633
-3.26,4.019819444951377,6.175788032213846
-3.25,4.020832625016371,6.177881796330341
-3.24,4.021848159046244,6.179991360799405
-3.23,4.022866054341701,6.1821166998007495
-3.22,4.023886318229427,6.184257787139585
-3.21,4.024908958062178,6.186414596250617
-3.2,4.025933981218918,6.188587100202027
-3.19,4.02696139510486,6.1907752716990005
-3.18,4.027991207151592,6.192979083088735
-3.17,4.0290234248171615,6.195198506362949
-3.16,4.03005805558615,6.197433513163916
-3.15,4.031095106969771,6.199684074785066
-3.14,4.032134586505989,6.20195016217831
-3.13,4.033176501759581,6.2042317459558864
-3.12,4.034220860322249,6.206528796394797
-3.11,4.035267669812693,6.208841283440785
-3.1,4.036316937876706,6.2111691767116675
-3.09,4.037368672187317,6.21351244550159
-3.08,4.038422880444801,6.215871058784511
-3.07,4.039479570376841,6.21824498521803
-3.06,4.040538749738597,6.220634193147075
-3.05,4.0416004263127805,6.2230386506075375
-3.04,4.042664607909785,6.225458325330317
-3.03,4.043731302367768,6.227893184743856
-3.02,4.044800517552736,6.230343195979146
-3.01,4.0458722613586255,6.232808325872293
-3.0,4.046946541707442,6.2352885409684236
-2.99,4.0480233665493275,6.237783807525012
-2.98,4.049102743862649,6.240294091515613
-2.97,4.050184681654103,6.242819358632871
-2.96,4.051269187958826,6.24535957429226
-2.95,4.052356270840464,6.247914703635302
-2.94,4.053445938391268,6.250484711532847
-2.93,4.054538198732223,6.253069562588404
-2.92,4.055633060013123,6.255669221141362
-2.91,4.056730530412651,6.258283651270172
-2.9,4.057830618138496,6.260912816795479
-2.89,4.058933331427462,6.263556681283497
-2.88,4.060038678545525,6.266215208048269
-2.87,4.061146667787982,6.268888360155979
-2.86,4.062257307479481,6.2715761004270965
-2.85,4.063370605974188,6.274278391438896
-2.84,4.064486571655835,6.276995195529929
-2.83,4.065605212937852,6.279726474801108
-2.82,4.066726538263427,6.282472191119671
-2.81,4.067850556105639,6.2852323061216175
-2.8,4.068977274967532,6.288006781214148
-2.79,4.07010670338224,6.290795577579011
-2.78,4.071238849913032,6.293598656174566
-2.77,4.072373723153475,6.296415977738545
-2.76,4.073511331727492,6.2992475027906725
-2.75,4.0746516842894644,6.302093191635052
-2.74,4.075794789524356,6.304953004362669
-2.73,4.076940656147773,6.307826900853879
-2.72,4.078089292906084,6.310714840780635
-2.71,4.079240708576524,6.313616783608871
-2.7,4.080394911967281,6.316532688600584
-2.69,4.081551911917601,6.3194625148164265
-2.68,4.082711717297875,6.322406221117483
-2.67,4.0838743370097585,6.325363766167889
-2.66,4.085039779986271,6.3283351084354456
-2.65,4.086208055191859,6.331320206196578
-2.64,4.08737917162255,6.334319017534898
-2.63,4.088553138305981,6.337331500345458
-2.62,4.089729964301587,6.340357612335596
-2.61,4.0909096587006255,6.343397311027204
-2.6,4.092092230626313,6.346450553758284
-2.59,4.093277689233899,6.34951729768467
-2.58,4.094466043710801,6.352597499781842
-2.57,4.095657303276686,6.355691116846405
-2.56,4.096851477183546,6.358798105497832
-2.55,4.098048574715846,6.36191842217974
-2.54,4.0992486051905646,6.365052023161762
-2.53,4.100451577957378,6.3681988645406
-2.52,4.101657502398663,6.371358902241549
-2.51,4.102866387929657,6.374532092019952
-2.5,4.104078243998549,6.377718389462417
-2.49,4.105293080086581,6.380917749987821
-2.48,4.10651090570813,6.384130128848959
-2.47,4.107731730410807,6.387355481133287
-2.46,4.108955563775582,6.390593761764217
-2.45,4.110182415416883,6.393844925502177
-2.44,4.111412294982642,6.397108926945479
-2.43,4.112645212154497,6.400385720531403
-2.42,4.113881176647773,6.403675260537549
-2.41,4.115120198211674,6.406977501080141
-2.4,4.1163622866293155,6.410292396120055
-2.39,4.117607451717893,6.4136198994583005
-2.38,4.118855703328711,6.416959964739642
-2.37,4.120107051347351,6.420312545452044
-2.36,4.121361505693703,6.423677594928145
-2.35,4.122619076322124,6.427055066345453
-2.34,4.123879773221495,6.430444912726816
-2.33,4.1251436064153335,6.433847086941054
-2.32,4.1264105859619065,6.437261541703308
-2.31,4.1276807219543254,6.440688229575576
-2.3,4.128954024520627,6.444127102966925
-2.29,4.130230503823872,6.4475781141341555
-2.28,4.13151017006228,6.451041215181392
-2.27,4.132793033469294,6.454516358060986
-2.26,4.134079104313679,6.458003494573673
-2.25,4.135368392899651,6.461502576368045
-2.24,4.136660909566942,6.465013554941455
-2.23,4.137956664690892,6.468536381639704
-2.22,4.139255668682599,6.4720710076569885
-2.21,4.140557931988981,6.47561738403621
-2.2,4.141863465092838,6.4791754616686
-2.19,4.14317227851304,6.482745191293584
-2.18,4.144484382804526,6.48632652349918
-2.17,4.145799788558495,6.489919408721129
-2.16,4.1471185064024025,6.493523797243762
-2.15,4.148440547000158,6.497139639196404
-2.14,4.14976592105215,6.500766884559426
-2.13,4.151094639295362,6.504405483157716
-2.12,4.152426712503492,6.508055384663237
-2.11,4.153762151487025,6.511716538594226
-2.1,4.1551009670933325,6.5153888943145235
-2.09,4.156443170206762,6.51907240103344
-2.08,4.1577887717487485,6.522767007804675
-2.07,4.159137782677891,6.526472663526479
-2.06,4.160490213990087,6.5301893169404215
-2.05,4.1618460767185566,6.533916916631215
-2.04,4.163205381934026,6.53765541102574
-2.03,4.164568140744735,6.541404748392711
-2.02,4.165934364296579,6.545164876841388
-2.01,4.167304063773189,6.54893574432163
-2.0,4.168677250396064,6.552717298622226
-1.99,4.170053935424589,6.5565094873709056
-1.98,4.171434130156179,6.560312258032747
-1.97,4.172817845926376,6.564125557909711
-1.96,4.174205094108897,6.567949334139719
-1.95,4.175595886115783,6.571783533695533
-1.94,4.176990233397439,6.57562810338387
-1.93,4.178388147442765,6.57948298984445
-1.92,4.179789639779212,6.583348139548753
-1.91,4.1811947219729,6.587223498799205
-1.9,4.182603405628699,6.591109013727938
-1.89,4.184015702390313,6.595004630295636
-1.88,4.1854316239403575,6.5989102942904685
-1.87,4.186851182000485,6.602825951326697
-1.86,4.188274388331443,6.6067515468443
-1.85,4.189701254733174,6.610687026106135
-1.84,4.19113179304488,6.614632334198153
-1.83,4.192566015145153,6.618587416027519
-1.82,4.194003932952022,6.622552216321332
-1.81,4.195445558423051,6.626526679625294
-1.8,4.196890903555451,6.630510750302288
-1.79,4.198339980386108,6.63450437253111
-1.78,4.199792800991718,6.6385074903052175
-1.77,4.201249377488851,6.642520047430693
-1.76,4.202709722034046,6.646541987525073
-1.75,4.204173846823863,6.650573254016618
-1.74,4.205641764094998,6.654613790141566
-1.73,4.207113486124362,6.658663538943385
-1.72,4.208589025229156,6.662722443270935
-1.71,4.210068393766921,6.666790445777096
-1.7,4.2115516041356855,6.670867488916917
-1.69,4.213038668773977,6.674953514946287
-1.68,4.214529600160952,6.679048465920041
-1.67,4.216024410816446,6.683152283690527
-1.66,4.21752311330103,6.687264909905759
-1.65,4.219025720216172,6.691386286007764
-1.64,4.220532244204195,6.69551635323104
-1.63,4.222042697948462,6.699655052600565
-1.62,4.2235570941733815,6.70380232493022
-1.61,4.225075445644503,6.707958110820986
-1.6,4.2265977651686,6.712122350659188
-1.59,4.228124065593724,6.71629498461461
-1.58,4.2296543598093015,6.7204759526387186
-1.57,4.231188660746163,6.724665194462982
-1.56,4.232726981376681,6.728862649596782
-1.55,4.234269334714765,6.733068257325693
-1.54,4.235815733815979,6.7372819567096425
-1.53,4.237366191777599,6.741503686580801
-1.52,4.238920721738688,6.7457333855419535
-1.51,4.240479336880126,6.7499709919645285
-1.5,4.242042050424707,6.75421644398634
-1.49,4.243608875637234,6.758469679510501
-1.48,4.245179825824523,6.762730636202157
-1.47,4.24675491433548,6.766999251487423
-1.46,4.248334154561193,6.771275462551464
-1.45,4.249917559934987,6.775559206336238
-1.44,4.251505143932449,6.779850419538195
-1.43,4.253096920071511,6.7841490386068575
-1.42,4.25469290191254,6.78845499974239
-1.41,4.256293103058341,6.792768238893735
-1.4,4.257897537154245,6.797088691756487
-1.39,4.25950621788815,6.801416293770957
-1.38,4.261119158990602,6.805750980119934
-1.37,4.262736374234824,6.810092685726761
-1.36,4.264357877436756,6.814441345253254
-1.35,4.265983682455154,6.818796893097517
-1.34,4.267613803191604,6.82315926339191
-1.33,4.269248253590579,6.82752839000094
-1.32,4.270887047639476,6.831904206519213
-1.31,4.272530199368697,6.8362866462692455
-1.3,4.274177722851675,6.8406756422993364
-1.29,4.275829632204892,6.845071127381518
-1.28,4.277485941587975,6.849473034009356
-1.27,4.2791466652036965,6.853881294395937
-1.26,4.2808118172980585,6.8582958404715235
-1.25,4.282481412160268,6.862716603881668
-1.24,4.284155464122862,6.867143515984706
-1.23,4.2858339875616585,6.871576507850091
-1.22,4.287516996895845,6.876015510255822
-1.21,4.289204506588021,6.880460453686586
-1.2,4.290896531144178,6.884911268331364
-1.19,4.292593085113813,6.889367884081424
-1.18,4.294294183089862,6.893830230528132
-1.17,4.295999839708814,6.89829823696082
-1.16,4.297710069650733,6.9027718323643805
-1.15,4.299424887639189,6.907250945417629
-1.14,4.301144308441437,6.91173550449064
-1.13,4.302868346868298,6.916225437642801
-1.12,4.304597017774275,6.920720672620625
-1.11,4.306330336057546,6.925221136855645
-1.1,4.308068316659943,6.929726757462302
-1.09,4.30981097456708,6.934237461235327
-1.08,4.3115583248082245,6.9387531746485225
-1.07,4.313310382456448,6.943273823851636
-1.06,4.315067162628534,6.947799334668761
-1.05,4.316828680485089,6.9523296325962605
-1.04,4.318594951230466,6.956864642800089
-1.03,4.320365990112818,6.961404290114276
-1.02,4.3221418124240785,6.965948499038509
-1.01,4.323922433500053,6.970497193735997
-1.0,4.325707868720263,6.975050298031409
-0.99,4.327498133508129,6.979607735408762
-0.98,4.329293243330818,6.984169429009298
-0.97,4.331093213699375,6.988735301629361
-0.96,4.332898060168602,6.993305275718463
-0.95,4.334707798337136,6.997879273377238
-0.94,4.3365224438474215,7.002457216354233
-0.93,4.3383420123856675,7.007039026046288
-0.92,4.34016651968191,7.011624623494057
-0.91,4.341995981509927,7.0162139293811485
-0.9,4.343830413687281,7.020806864031819
-0.89,4.34566983207522,7.025403347409101
-0.88,4.347514252578814,7.030003299112517
-0.87,4.349363691146769,7.034606638376424
-0.86,4.351218163771526,7.039213284067191
-0.85,4.353077686489153,7.043823154682815
-0.84,4.354942275379397,7.048436168349226
-0.83,4.3568119465655855,7.053052242819397
-0.82,4.358686716214652,7.057671295470889
-0.81,4.360566600537096,7.0622932433042305
-0.8,4.362451615786921,7.0669180029408265
-0.79,4.364341778261617,7.0715454906210935
-0.78,4.366237104302139,7.0761756222025385
-0.77,4.368137610292843,7.080808313157916
-0.76,4.3700433126614575,7.085443478573464
-0.75,4.371954227879056,7.090081033146825
-0.74,4.373870372459945,7.094720891185428
-0.73,4.375791762961725,7.099362966604619
-0.72,4.37771841598513,7.104007172925796
-0.71,4.379650348174061,7.1086534232747205
-0.7,4.38158757621548,7.11330163037973
-0.69,4.383530116839367,7.117951706569967
-0.68,4.385477986818656,7.122603563773765
-0.67,4.387431202969178,7.127257113516795
-0.66,4.389389782149631,7.131912266920495
-0.65,4.3913537412614385,7.136568934700386
-0.64,4.393323097248753,7.141227027164339
-0.63,4.39529786709833,7.145886454211192
-0.62,4.397278067839496,7.1505471253288775
-0.61,4.399263716544052,7.1552089495930415
-0.6,4.401254830326195,7.15987183566537
-0.59,4.4032514263424485,7.164535691792057
-0.58,4.405253521791535,7.169200425802709
-0.57,4.407261133914381,7.173865945108038
-0.56,4.409274279993935,7.1785321566990605
-0.55,4.41129297735511,7.18319896714564
-0.54,4.4133172433646894,7.187866282594786
-0.53,4.415347095431247,7.192534008769408
-0.52,4.417382551005036,7.197202050967029
-0.51,4.4194236275778636,7.201870314058262
-0.5,4.421470342683011,7.2065387024861565
-0.49,4.423522713895122,7.2112071202636745
-0.48,4.425580758830083,7.215875470973711
-0.47,4.427644495144947,7.220543657767211
-0.46,4.42971394053772,7.225211583362184
-0.45,4.431789112747376,7.22987915004252
-0.44,4.43387002955362,7.234546259656861
-0.43,4.435956708776831,7.239212813617463
-0.42,4.43804916827791,7.243878712899065
-0.41,4.440147425958146,7.248543858038688
-0.4,4.442251499759099,7.25320814913282
-0.39,4.444361407662429,7.257871485838301
-0.38,4.446477167689792,7.262533767370495
-0.37,4.44859879790269,7.267194892502774
-0.36,4.450726316402312,7.271854759564504
-0.35,4.452859741329374,7.27651326644259
-0.34,4.454999090864019,7.28117031057828
-0.33,4.457144383225593,7.285825788967638
-0.32,4.45929563667253,7.290479598160583
-0.31,4.461452869502179,7.295131634260219
-0.3,4.463616100050646,7.299781792922104
-0.29,4.4657853466926145,7.304429969353813
-0.28,4.467960627841179,7.309076058314189
-0.27,4.470141961947652,7.31371995411297
-0.26,4.472329367501416,7.318361550610239
-0.25,4.474522863029752,7.323000741215909
-0.24,4.476722467097597,7.3276374188895135
-0.23,4.478928198307384,7.332271476139633
-0.22,4.481140075298916,7.336902805023577
-0.21,4.483358116749026,7.341531297147372
-0.2,4.485582341371525,7.34615684366527
-0.19,4.48781276791692,7.350779335279541
-0.18,4.4900494151722175,7.355398662240623
-0.17,4.492292301960728,7.360014714346262
-0.16,4.494541447141869,7.364627380943053
-0.15,4.496796869610891,7.369236550924263
-0.14,4.4990585882987295,7.3738421127315545
-0.13,4.501326622171708,7.378443954354403
-0.12,4.503600990231414,7.383041963330234
-0.11,4.505881711514327,7.3876360267447945
-0.1,4.508168805091711,7.392226031232101
-0.09,4.510462290069313,7.396811862974907
-0.08,4.5127621855871345,7.4013934077053944
-0.07,4.515068510819182,7.405970550704394
-0.06,4.51738128497323,7.410543176803066
-0.05,4.519700527290545,7.415111170382789
-0.04,4.522026257045655,7.41967441537125
-0.03,4.524358493546074,7.424232795265402
-0.02,4.52669725613202,7.428786193087406
-0.01,4.5290425641762155,7.433334491430033
0.0,4.531394437083503,7.437877572435145


==> data/test_condition_bifurcation5.csv <==
a,b,c
-5.0,-5.179252513180456,1.6842161563061453
-4.99,-5.172711177284392,1.6875909549300756
-4.98,-5.166175683842153,1.6909746051131265
-4.97,-5.159646023777967,1.6943671309266986
-4.96,-5.1531221880566624,1.6977685565346339
-4.95,-5.146604167683723,1.701178906184971
-4.94,-5.140091953705233,1.7045982042102377
-4.93,-5.133585537207748,1.7080264750280847
-4.92,-5.127084909318364,1.7114637431327124
-4.91,-5.120590061204623,1.7149100331087788
-4.9,-5.114100984074378,1.7183653696015002
-4.89,-5.107617669175813,1.7218297773430211
-4.88,-5.10114010779737,1.725303281136073
-4.87,-5.094668291267659,1.7287859058549093
-4.86,-5.088202210955414,1.732277676443644
-4.85,-5.081741858269368,1.7357786179137704
-4.84,-5.075287224658285,1.7392887553436112
-4.83,-5.068838301610746,1.7428081138745684
-4.82,-5.062395080655244,1.7463367187111989
-4.81,-5.0559575533599,1.7498745951184562
-4.8,-5.049525711332548,1.7534217684183244
-4.79,-5.043099546220635,1.7569782639912537
-4.78,-5.036679049710963,1.7605441072708405
-4.77,-5.03026421352988,1.7641193237449087
-4.76,-5.02385502944292,1.7677039389511848
-4.75,-5.017451489254865,1.7712979784767826
-4.74,-5.011053584809663,1.7749014679563564
-4.73,-5.004661307990234,1.7785144330701945
-4.72,-4.998274650718462,1.782136899541709
-4.71,-4.991893604955046,1.7857688931351523
-4.7,-4.985518162699432,1.7894104396571107
-4.69,-4.979148315989656,1.7930615649498023
-4.68,-4.972784056902357,1.796722294892611
-4.67,-4.96642537755248,1.800392655399377
-4.66,-4.960072270093413,1.8040726724172909
-4.65,-4.953724726716636,1.8077623719223934
-4.64,-4.947382739651853,1.811461779921955
-4.63,-4.9410463011666055,1.8151709224490282
-4.62,-4.9347154035664875,1.818889825562927
-4.61,-4.928390039194742,1.8226185153466568
-4.6,-4.922070200432252,1.8263570179047042
-4.59,-4.915755879697539,1.830105359363272
-4.58,-4.909447069446472,1.8338635658635423
-4.57,-4.9031437621722676,1.8376316635686498
-4.56,-4.896845950405283,1.8414096786532996
-4.55,-4.89055362671296,1.8451976373071415
-4.54,-4.88426678369974,1.8489955657306747
-4.53,-4.877985414006817,1.8528034901362938
-4.52,-4.871709510312184,1.8566214367415441
-4.51,-4.8654390653303015,1.8604494317754479
-4.5,-4.859174071812208,1.8642875014691864
-4.49,-4.852914522545188,1.8681356720587
-4.48,-4.846660410352811,1.8719939697821857
-4.47,-4.840411728094663,1.8758624208782428
-4.46,-4.834168468666382,1.8797410515848436
-4.45,-4.827930624999347,1.8836298881375488
-4.44,-4.821698190060709,1.887528956767759
-4.43,-4.815471156853159,1.8914382837019696
-4.42,-4.809249518414834,1.8953578951592835
-4.41,-4.803033267819238,1.8992878173514545
-4.4,-4.796822398174998,1.903228076479702
-4.39,-4.790616902625869,1.9071786987349268
-4.38,-4.784416774350494,1.9111397102954168
-4.37,-4.778222006562316,1.9151111373257776
-4.36,-4.7720325925094595,1.919093005975254
-4.35,-4.765848525474556,1.9230853423774392
-4.34,-4.759669798774639,1.927088172647275
-4.33,-4.753496405761027,1.9311015228822157
-4.32,-4.747328339819197,1.9351254191603802
-4.31,-4.741165594368565,1.9391598875323164
-4.3,-4.735008162862427,1.9432049540356944
-4.29,-4.728856038787849,1.9472606446783518
-4.28,-4.722709215665455,1.951326985445011
-4.27,-4.71656768704934,1.9554040022944423
-4.26,-4.710431446526927,1.959491721158522
-4.25,-4.704300487718859,1.9635901679416932
-4.24,-4.698174804278748,1.9676993685186297
-4.23,-4.692054389893206,1.9718193487348152
-4.22,-4.68593923828161,1.9759501344038295
-4.21,-4.679829343195945,1.9800917513087233
-4.2,-4.673724698420772,1.984244225199039
-4.19,-4.667625297772964,1.9884075817905371
-4.18,-4.661531135101652,1.9925818467650267
-4.17,-4.655442204288062,1.9967670457687934
-4.16,-4.649358499245417,2.0009632044119314
-4.15,-4.6432800139187025,2.005170348267438
-4.14,-4.637206742284628,2.0093885028711904
-4.13,-4.63113867835147,2.0136176937206205
-4.12,-4.625075816158927,2.0178579462739004
-4.11,-4.6190181497779355,2.022109285950364
-4.1,-4.612965673310567,2.026371738128087
-4.09,-4.606918380889935,2.0306453281439434
-4.08,-4.600876266680038,2.0349300812954403
-4.07,-4.594839324875515,2.0392260228361403
-4.06,-4.588807549701673,2.043533177978009
-4.05,-4.582780935414292,2.047851571890025
-4.04,-4.5767594762994,2.052181229697802
-4.03,-4.5707431666732266,2.056522176483118
-4.02,-4.564732000882101,2.060874437283587
-4.01,-4.558725973302204,2.0652380370923296
-4.0,-4.552725078339526,2.069613000857949
-3.99,-4.5467293104296385,2.073999353483253
-3.98,-4.5407386640377005,2.078397119826419
-3.97,-4.534753133658159,2.0828063246995745
-3.96,-4.5287727138147,2.0872269928695055
-3.95,-4.522797399060142,2.0916591490558454
-3.94,-4.516827183976234,2.0961028179336876
-3.93,-4.510862063173543,2.1005580241308572
-3.92,-4.504902031291337,2.1050247922292757
-3.91,-4.49894708299741,2.109503146764303
-3.9,-4.492997212988028,2.113993112224739
-3.89,-4.4870524159876215,2.1184947130533107
-3.88,-4.481112686748928,2.123007973646288
-3.87,-4.475178020052557,2.1275329183538982
-3.86,-4.469248410707088,2.132069571479383
-3.85,-4.4633238535488164,2.136617957280598
-3.84,-4.457404343441605,2.1411780999691676
-3.83,-4.451489875276891,2.1457500237109937
-3.82,-4.445580443973372,2.150333752626522
-3.81,-4.439676044476968,2.1549293107904686
-3.8,-4.433776671760731,2.159536722232976
-3.79,-4.427882320824605,2.164156010938753
-3.78,-4.42199298669538,2.168787200848967
-3.77,-4.416108664426539,2.1734303158591746
-3.76,-4.41022934909808,2.178085379822505
-3.75,-4.404355035816433,2.182752416548129
-3.74,-4.398485719714347,2.1874314498020615
-3.73,-4.39262139595071,2.192122503308116
-3.72,-4.386762059710426,2.1968256007476294
-3.71,-4.3809077062043205,2.2015407657603014
-3.7,-4.375058330668986,2.2062680219454878
-3.69,-4.369213928366634,2.2110073928611427
-3.68,-4.363374494585023,2.2157589020254345
-3.67,-4.35754002463726,2.220522572916877
-3.66,-4.351710513861733,2.2252984289759383
-3.65,-4.345885957621946,2.230086493604246
-3.64,-4.340066351306372,2.2348867901659917
-3.63,-4.334251690328406,2.239699341988818
-3.62,-4.3284419701261445,2.244524172363738
-3.61,-4.322637186162338,2.2493613045464182
-3.6,-4.316837333924229,2.2542107617577063
-3.59,-4.311042408923362,2.2590725671859984
-3.58,-4.305252406695557,2.2639467439838117
-3.57,-4.299467322800803,2.2688333152730094
-3.56,-4.293687152822994,2.273732304143699
-3.55,-4.287911892369938,2.2786437336549836
-3.54,-4.282141537073165,2.2835676268361884
-3.53,-4.276376082587805,2.2885040066874924
-3.52,-4.270615524592538,2.2934528961816545
-3.51,-4.264859858789355,2.2984143182622714
-3.5,-4.259109080903492,2.303388295848917
-3.49,-4.253363186683348,2.3083748518346883
-3.48,-4.247622171900313,2.313374009088213
-3.47,-4.241886032348627,2.3183857904548475
-3.46,-4.236154763845339,2.3234102187577066
-3.45,-4.230428362230073,2.328447316797756
-3.44,-4.224706823365032,2.3334971073560884
-3.43,-4.218990143134807,2.338559613194322
-3.42,-4.213278317446197,2.343634857055404
-3.41,-4.207571342228252,2.3487228616650855
-3.4,-4.201869213431997,2.3538236497328717
-3.39,-4.19617192703041,2.3589372439527216
-3.38,-4.1904794790182605,2.3640636670050372
-3.37,-4.184791865411994,2.3692029415569547
-3.36,-4.179109082249641,2.3743550902634367
-3.35,-4.173431125590666,2.3795201357691824
-3.34,-4.167757991515871,2.3846981007084964
-3.33,-4.162089676127261,2.3898890077078354
-3.32,-4.15642617554797,2.395092879386014
-3.31,-4.150767485922101,2.400309738355664
-3.3,-4.145113603414601,2.4055396072241764
-3.29,-4.139464524211234,2.4107825085955126
-3.28,-4.133820244518349,2.41603846507042
-3.27,-4.128180760562824,2.4213074992485026
-3.26,-4.1225460685919835,2.4265896337289212
-3.25,-4.116916164873427,2.431884891111627
-3.24,-4.111291045694966,2.4371932939990177
-3.23,-4.105670707364432,2.442514864995923
-3.22,-4.100055146209681,2.4478496267135736
-3.21,-4.094444358578368,2.4531976017666284
-3.2,-4.088838340837935,2.4585588127780986
-3.19,-4.08323708937542,2.4639332823792888
-3.18,-4.077640600597377,2.4693210332102127
-3.17,-4.072048870929803,2.4747220879223373
-3.16,-4.066461896817942,2.4801364691785426
-3.15,-4.060879674726254,2.4855641996556135
-3.14,-4.055302201138313,2.491005302042597
-3.13,-4.04972947255657,2.4964597990474435
-3.12,-4.044161485502462,2.501927713393067
-3.11,-4.038598236516077,2.50740906782076
-3.1,-4.033039722156205,2.5129038850919283
-3.09,-4.027485939000164,2.518412187987683
-3.08,-4.021936883643712,2.5239339993118146
-3.07,-4.01639255270093,2.5294693418913825
-3.06,-4.010852942804118,2.5350182385776026
-3.05,-4.0053180506037105,2.540580712247406
-3.04,-3.9997878727681355,2.5461567858051586
-3.03,-3.9942624059837186,2.5517464821829456
-3.02,-3.9887416469546437,2.5573498243426527
-3.01,-3.98322559240271,2.562966835277145
-3.0,-3.9777142390674043,2.568597538010753
-2.99,-3.9722075837056297,2.574241955601479
-2.98,-3.96670562309173,2.579900111141706
-2.97,-3.9612083540173293,2.5855720277599805
-2.96,-3.9557157732911827,2.5912577286210112
-2.95,-3.9502278777392132,2.596957236928571
-2.94,-3.944744664204297,2.602670575925695
-2.93,-3.9392661295461533,2.60839776889565
-2.92,-3.933792270641336,2.614138839157368
-2.91,-3.9283230843830608,2.6198938101004012
-2.9,-3.9228585676811134,2.625662705118843
-2.89,-3.917398717461804,2.6314455476764005
-2.88,-3.9119435306677595,2.6372423612795015
-2.87,-3.9064930042579746,2.6430531694825827
-2.86,-3.9010471352075773,2.6488779958880944
-2.85,-3.8956059205077684,2.654716864149993
-2.84,-3.8901693571658047,2.6605697979735545
-2.83,-3.8847374422048087,2.6664368211173923
-2.82,-3.8793101726636694,2.6723179573936475
-2.81,-3.873887545597042,2.678213230669663
-2.8,-3.868469558075141,2.684122664869628
-2.79,-3.863056207183685,2.690046283975283
-2.78,-3.857647490023861,2.695984112026866
-2.77,-3.8522434037121482,2.701936173124906
-2.76,-3.846843945380237,2.7079024914309673
-2.75,-3.8414491121749603,2.7138830911685634
-2.74,-3.8360589012581987,2.719877996625312
-2.73,-3.8306733098067784,2.725887232152521
-2.72,-3.825292335012357,2.7319108221677633
-2.71,-3.8199159740813937,2.737948791155235
-2.7,-3.8145442242349827,2.7440011636671273
-2.69,-3.809177082708794,2.750067964324654
-2.68,-3.8038145467529962,2.756149217819182
-2.67,-3.798456613632148,2.762244948913092
-2.66,-3.793103280625102,2.7683551824417356
-2.65,-3.78775454502492,2.774479943313309
-2.64,-3.782410404138821,2.7806192565107595
-2.63,-3.7770708552879824,2.7867731470926724
-2.62,-3.77173589580761,2.7929416401943157
-2.61,-3.766405523046702,2.7991247610283794
-2.6,-3.761079734368032,2.805322534886837
-2.59,-3.7557585271480716,2.811534987141185
-2.58,-3.750441898776864,2.8177621432440336
-2.57,-3.745129846657944,2.8240040287289934
-2.56,-3.739822368208274,2.830260669214418
-2.55,-3.734519460858139,2.8365320904005262
-2.54,-3.729221122051059,2.8428183180743023
-2.53,-3.7239273492436977,2.8491193781073956
-2.52,-3.718638139905806,2.855435296458441
-2.51,-3.7133534915200945,2.861766099176678
-2.5,-3.708073401582184,2.868111812396253
-2.49,-3.7027978676005096,2.874472462343505
-2.48,-3.697526887096191,2.880848075335506
-2.47,-3.692260457603049,2.8872386777818804
-2.46,-3.686998576667419,2.893644296181391
-2.45,-3.6817412418481075,2.900064957132226
-2.44,-3.6764884507163518,2.9065006873235117
-2.43,-3.6712402008556375,2.912951513540817
-2.42,-3.665996489861716,2.919417462666569
-2.41,-3.66075731534247,2.9258985616804902
-2.4,-3.655522674917837,2.932394837660739
-2.39,-3.650292566219736,2.9389063177851704
-2.38,-3.6450669868919867,2.9454330293306357
-2.37,-3.6398459345901806,2.9519749996767684
-2.36,-3.634629406981718,2.958532256304361
-2.35,-3.629417401745586,2.965104826797022
-2.34,-3.624209916572379,2.971692738842217
-2.33,-3.6190069491641763,2.9782960202321864
-2.32,-3.6138084972344644,2.9849146988646096
-2.31,-3.6086145585080653,2.991548802743379
-2.3,-3.603425130721056,2.998198359979847
-2.29,-3.5982402116206993,3.0048633987930042
-2.28,-3.5930597989653412,3.01154394751132
-2.27,-3.587883890524376,3.018240034572302
-2.26,-3.582712484078075,3.0249516885244265
-2.25,-3.57754557741765,3.031678938027507
-2.24,-3.572383168345066,3.0384218118532234
-2.23,-3.5672252546729664,3.045180338886405
-2.22,-3.5620718342246875,3.051954548125913
-2.21,-3.5569229048340856,3.058744468684843
-2.2,-3.5517784643455017,3.065550129791301
-2.19,-3.546638510613692,3.0723715607902875
-2.18,-3.541503041503745,3.0792087911433605
-2.17,-3.5363720548909923,3.0860618504298114
-2.16,-3.531245548660933,3.0929307683471166
-2.15,-3.5261235207092163,3.09981557471223
-2.14,-3.521005968941473,3.1067162994620494
-2.13,-3.515892891273315,3.1136329726540444
-2.12,-3.510784285630244,3.1205656244671833
-2.11,-3.505680149947553,3.127514285202812
-2.1,-3.5005804821702853,3.1344789852850283
-2.09,-3.495485280253147,3.1414597552614425
-2.08,-3.490394542160416,3.1484566258043554
-2.07,-3.4853082658659327,3.1554696277110144
-2.06,-3.480226449352936,3.162498791904418
-2.05,-3.475149090614068,3.169544149434232
-2.04,-3.4700761876512667,3.1766057314773093
-2.03,-3.4650077384756934,3.1836835693382612
-2.02,-3.4599437411076845,3.1907776944505186
-2.01,-3.4548841935766847,3.1978881383770013
-2.0,-3.449829093921115,3.205014932810172
-1.99,-3.444778440188375,3.212158109573646
-1.98,-3.4397322304347364,3.2193177006218705
-1.97,-3.4346904627252997,3.226493738041871
-1.96,-3.4296531351338686,3.233686254053432
-1.95,-3.4246202457429646,3.2408952810090357
-1.94,-3.4195917926436787,3.2481208513958775
-1.93,-3.4145677739356484,3.2553629978356438
-1.92,-3.409548187726993,3.262621753085404
-1.91,-3.404533032134193,3.269897150038282
-1.9,-3.399522305282119,3.277189221723983
-1.89,-3.394516005303824,3.2844980013095357
-1.88,-3.389514130340641,3.291823522100071
-1.87,-3.384516678541982,3.2991658175391763
-1.86,-3.3795236480653275,3.306524921209819
-1.85,-3.3745350370761793,3.313900866834848
-1.84,-3.369550843747939,3.321293688277417
-1.83,-3.364571066261881,3.3287034195419865
-1.82,-3.3595957028070695,3.3361300947746795
-1.81,-3.3546247515803453,3.3435737482642915
-1.8,-3.3496582107861674,3.351034414441928
-1.79,-3.344696078636606,3.358512127883632
-1.78,-3.3397383533512803,3.366006923308138
-1.77,-3.3347850331572872,3.373518835580174
-1.76,-3.32983611628914,3.3810478997093405
-1.75,-3.324891600988644,3.3885941508514885
-1.74,-3.3199514855049492,3.3961576243094065
-1.73,-3.315015768094402,3.4037383555328287
-1.72,-3.31008444702048,3.4113363801195975
-1.71,-3.3051575205537858,3.41895173381593
-1.7,-3.3002349869719296,3.4265844525172158
-1.69,-3.2953168445595007,3.434234572268481
-1.68,-3.2904030916079865,3.4419021292651935
-1.67,-3.2854937264157074,3.4495871598536154
-1.66,-3.2805887472877773,3.4572897005316032
-1.65,-3.2756881525360173,3.4650097879489414
-1.64,-3.27079194047891,3.472747458907839
-1.63,-3.265900109441538,3.4805027503645873
-1.62,-3.2610126577555,3.4882756994286344
-1.61,-3.2561295837588986,3.4960663433640193
-1.6,-3.2512508857962357,3.5038747195899935
-1.59,-3.2463765622183467,3.5117008656814512
-1.58,-3.241506611382377,3.5195448193688095
-1.57,-3.236641031651719,3.527406618540323
-1.56,-3.2317798213959184,3.5352863012412015
-1.55,-3.226922978990638,3.5431839056734216
-1.54,-3.222070502817593,3.551099470200982
-1.53,-3.217222391264521,3.559033033342575
-1.52,-3.2123786427250574,3.5669846337794233
-1.51,-3.207539255598743,3.5749543103522887
-1.5,-3.2027042282909144,3.582942102062778
-1.49,-3.197873559212719,3.5909480480741447
-1.48,-3.193047246780959,3.598972187711801
-1.47,-3.188225289418092,3.6070145604632065
-1.46,-3.1834076855521984,3.6150752059796454
-1.45,-3.178594433616848,3.6231541640758977
-1.44,-3.17378553205113,3.6312514747312443
-1.43,-3.168980979299502,3.6393671780926296
-1.42,-3.164180773811826,3.6475013144616044
-1.41,-3.1593849140432577,3.6556539243223254
-1.4,-3.1545933984541756,3.6638250483147203
-1.39,-3.1498062255101975,3.672014727248607
-1.38,-3.1450233936820573,3.680223002101693
-1.37,-3.1402449014455605,3.6884499140212244
-1.36,-3.135470747281546,3.696695504321654
-1.35,-3.130700929675832,3.704959814488387
-1.34,-3.1259354471191565,3.713242886176695
-1.33,-3.1211742981071158,3.7215447612129267
-1.32,-3.116417481140109,3.7298654815946657
-1.31,-3.1116649947232866,3.738205089491551
-1.3,-3.1069168373665135,3.7465636272459455
-1.29,-3.102173007584282,3.7549411373733808
-1.28,-3.0974335038956973,3.7633376625631954
-1.27,-3.0926983248243824,3.771753245679252
-1.26,-3.087967468898453,3.7801879297604044
-1.25,-3.0832409346504646,3.788641758021075
-1.24,-3.0785187206173443,3.797114773851896
-1.23,-3.073800825340346,3.805607020820433
-1.22,-3.0690872473650015,3.814118542671695
-1.21,-3.064377985241059,3.8226493833288293
-1.2,-3.0596730375224386,3.831199586893362
-1.19,-3.0549724027671816,3.8397691976464357
-1.18,-3.0502760795373947,3.8483582600488737
-1.17,-3.0455840663991802,3.856966818742068
-1.16,-3.040896361922644,3.8655949185487
-1.15,-3.0362129646817633,3.8742426044729505
-1.14,-3.031533873254399,3.8829099217014384
-1.13,-3.026859086222218,3.891596915604004
-1.12,-3.022188602170639,3.9003036317338515
-1.11,-3.0175224196888,3.90903011582859
-1.1,-3.0128605373694968,3.917776413810682
-1.09,-3.008202953809129,3.9265425717881954
-1.08,-3.003549667607658,3.935328636055245
-1.07,-2.9989006773685576,3.9441346530928003
-1.06,-2.9942559816987457,3.9529606695693493
-1.05,-2.989615579208571,3.9618067323414605
-1.04,-2.9849794685117526,3.9706728884543105
-1.03,-2.980347648225284,3.97955918514269
-1.02,-2.9757201169694563,3.98846566983132
-1.01,-2.9710968733677663,3.997392390135528
-1.0,-2.966477916046871,4.006339393862193
-0.99,-2.961863243636553,4.0153067290103035
-0.98,-2.9572528547696653,4.024294443771172
-0.97,-2.952646748082086,4.033302586529958
-0.96,-2.9480449222126754,4.042331205865524
-0.95,-2.943447375803199,4.05138035055628
-0.94,-2.938854107498316,4.060450069556752
-0.93,-2.9342651159455313,4.069540412046919
-0.92,-2.92968039979512,4.078651427383611
-0.91,-2.9250999577001053,4.087783165126247
-0.9,-2.920523788316188,4.096935675032337
-0.89,-2.915951890301736,4.106109007058231
-0.88,-2.9113842623177164,4.115303211359825
-0.87,-2.9068209030276457,4.12451833829328
-0.86,-2.9022618110975396,4.1337544384156235
-0.85,-2.8977069851958914,4.14301156248571
-0.84,-2.893156423993604,4.152289761464629
-0.83,-2.8886101261639503,4.161589086516421
-0.82,-2.8840680903825375,4.170909589009451
-0.81,-2.879530315327256,4.180251320516023
-0.8,-2.8749967996782257,4.189614332814241
-0.79,-2.8704675421177557,4.198998677887573
-0.78,-2.8659425413303117,4.208404407927091
-0.77,-2.8614217960024697,4.217831575330561
-0.76,-2.8569053048228468,4.227280232704353
-0.75,-2.8523930664820716,4.236750432863897
-0.74,-2.8478850796727837,4.246242228833929
-0.73,-2.843381343089503,4.255755673850264
-0.72,-2.83888185542866,4.265290821359515
-0.71,-2.8343866153885258,4.274847725020528
-0.7,-2.829895621669144,4.284426438705057
-0.69,-2.8254088729723494,4.29402701649807
-0.68,-2.820926368001675,4.303649512699224
-0.67,-2.816448105462295,4.313293981823138
-0.66,-2.8119740840610556,4.322960478600395
-0.65,-2.80750430250637,4.332649057978314
-0.64,-2.80303875950817,4.342359775121843
-0.63,-2.798577453777915,4.352092685413989
-0.62,-2.794120384028532,4.361847844457227
-0.61,-2.789667548974316,4.371625308073701
-0.6,-2.78521894733099,4.381425132306449
-0.59,-2.7807745778155772,4.391247373420103
-0.58,-2.776334439146415,4.401092087901703
-0.57,-2.7718985300430794,4.410959332461179
-0.56,-2.767466849226341,4.42084916403384
-0.55,-2.7630393954181884,4.430761639778061
-0.54,-2.7586161673416827,4.440696817079266
-0.53,-2.7541971637210154,4.450654753549189
-0.52,-2.7497823832813983,4.46063550702695
-0.51,-2.745371824749076,4.47063913558022
-0.5,-2.7409654868512487,4.480665697505838
-0.49,-2.7365633683160397,4.490715251330496
-0.48,-2.73216546787246,4.500787855812257
-0.47,-2.7277717842503773,4.510883569940946
-0.46,-2.7233823161804946,4.521002452938784
-0.45,-2.718997062394227,4.531144564262193
-0.44,-2.714616021623777,4.541309963601786
-0.43,-2.710239192602012,4.55149871088381
-0.42,-2.705866574062452,4.561710866270747
-0.41,-2.7014981647392546,4.571946490162485
-0.4,-2.6971339633671323,4.582205643197107
-0.39,-2.6927739686813448,4.592488386251916
-0.38,-2.688418179417652,4.602794780444208
-0.37,-2.6840665943122817,4.613124887132195
-0.36,-2.679719212101879,4.623478767916393
-0.35,-2.6753760315234882,4.633856484640018
-0.34,-2.671037051314492,4.644258099390206
-0.33,-2.6667022702125944,4.6546836744989
-0.32,-2.6623716869557694,4.6651332725441215
-0.31,-2.658045300282234,4.675606956350448
-0.3,-2.6537231089304107,4.686104788990379
-0.29,-2.649405111638863,4.696626833784967
-0.28,-2.645091307146334,4.70717315430536
-0.27,-2.6407816941915945,4.717743814373561
-0.26,-2.6364762715135277,4.72833887806294
-0.25,-2.6321750378510016,4.7389584096999595
-0.24,-2.6278779919428814,4.749602473864976
-0.23,-2.623585132527988,4.760271135393011
-0.22,-2.6192964583450253,4.770964459375014
-0.21,-2.6150119681326136,4.781682511159271
-0.2,-2.6107316606291904,4.792425356351209
-0.19,-2.606455534573009,4.803193060816299
-0.18,-2.6021835887020743,4.813985690679449
-0.17,-2.597915821754165,4.824803312327059
-0.16,-2.593652232466729,4.83564599240748
-0.15,-2.5893928195768923,4.846513797832958
-0.14,-2.5851375818214097,4.857406795779308
-0.13,-2.5808865179366465,4.868325053688713
-0.12,-2.576639626658528,4.879268639269543
-0.11,-2.572396906722489,4.890237620498033
-0.1,-2.56815835686349,4.9012320656192125
-0.09,-2.5639239758159276,4.912252043148185
-0.08,-2.5596937623136613,4.923297621871049
-0.07,-2.5554677150899137,4.934368870846262
-0.06,-2.5512458328772736,4.945465859405634
-0.05,-2.547028114407686,4.956588657155532
-0.04,-2.542814558412345,4.967737333978067
-0.03,-2.538605163621764,4.978911960032157
-0.02,-2.53439992876564,4.990112605754947
-0.01,-2.5301988525728896,5.001339341862705
0.0,-2.526001933771592,5.012592239352191

